Traveler: Navigating Task Parallel Traces for Performance Analysis

Understanding the behavior of software in execution is a key step in identifying and fixing performance issues. This is especially important in high performance computing contexts where even minor performance tweaks can translate into large savings in terms of computational resource use. To aid performance analysis, developers may collect an execution trace - a chronological log of program activity during execution. As traces represent the full history, developers can discover a wide array of possibly previously unknown performance issues, making them an important artifact for exploratory performance analysis. However, interactive trace visualization is difficult due to issues of data size and complexity of meaning. Traces represent nanosecond-level events across many parallel processes, meaning the collected data is often large and difficult to explore. The rise of asynchronous task parallel programming paradigms complicates the relation between events and their probable cause. To address these challenges, we conduct a continuing design study in collaboration with high performance computing researchers. We develop diverse and hierarchical ways to navigate and represent execution trace data in support of their trace analysis tasks. Through an iterative design process, we developed Traveler, an integrated visualization platform for task parallel traces. Traveler provides multiple linked interfaces to help navigate trace data from multiple contexts. We evaluate the utility of Traveler through feedback from users and a case study, finding that integrating multiple modes of navigation in our design supported performance analysis tasks and led to the discovery of previously unknown behavior in a distributed array library.

==> supplemental-materials/CaseStudyFeedbackEmail_1.txt <==
[Redacted] Mail	[VTM] <[VTM]>
Phylanx with Halide and Blas Analysis using Traveler
10 messages
[VTM] <[VTM]>	Fri, Feb 11, 2022 at 12:28 PM
To: [RTM] <[RTM]>
Cc: [Visualization PI] <[Visualization PI]>
Hi [RTM],

I hope this email finds you well. With your script [Redacted]build_phylanx_halide.sh) for phylanx+halide build, I have able to generate OTF2 data with PAPI and PROC metrics. I have been updating the Traveler interface to visualize these data by functional boxplot view for the PAPI metrics and interval histograms view (these updates are available at the main branch of Traveler if you wanna check it out)).

BTW, I cannot build phylanx_halide with the latest version of Phylanx and HPX. (I noticed in the phylanx mailing list that probably some kind of bug fixing is going on). I had to checkout older commits of HPX(commit # 295b5f82cc39925a0d53e77ba3b6d02a65204535) and phylanx(commit # dc79a36c922087edf2653fae5d0f2dd72706ab3b) to build successfully phylanx_halide.
(basically, these are older commits before 2nd Dec 2021, the day you did your commit for build_phylanx_halide.sh script). Please let me know if I need to wait until the ongoing work on HPX is done or modify the script in some way to work with the latest Phylanx and HPX versions.

Anyway, after building with the older commits, I have generated this [Redacted]/dgemm_with_proc_papi.tar trace data with the program [Redacted]/Analysis/[VTM]_halide_test.py (this is just an older version of your [Redacted]/test_halide.py program). I have got execution time as follows
halide 0.18363285064697266
halide_in 0.15811395645141602

I have done some analysis on it using Traveler. The followings are my key findings:
For the second function halide_dgemm_in, it takes some time to load the variables A,B, and C. Check the purple bars in the (a.JPG, b.JPG, c.JPG) files in  ([Redacted]/Analysis/). Looking at the gantt view, maybe loading these parallely could lead to more lower execution time.
There is a bump in L1 and L2 cahce misses (PAPI_L1_DCM and PAPI_L2_DCM) which is consistent with the CPU core utilization (check [Redacted]/Analysis/cache_misses.JPG). You must notice that for the 3rd and 4th bumps are relatively smaller than the first two. Maybe that is the reason I got lower execution time for the halide_in.

Not sure though if these are useful in any way. If you have anything in your mind that needs to be checked with the halide, blas, Phylanx or HPX, I am happy to know them and do some more analysis with the trace data using Traveler.

Have a nice weekend.

Thanks,
[VTM]

--
[VTM]
[Redacted]
[Redacted]
Skype: [VTM]
[VTM]
[RTM] <[RTM]>	Mon, Feb 14, 2022 at 1:29 PM
To: [VTM] <[VTM]>
Cc: [Visualization PI] <[Visualization PI]>
External Email

Hi [VTM],
I hope you had a nice weekend.

Thanks for the update! My apologies for not responding sooner.

On Fri, Feb 11, 2022 at 1:28 PM [VTM] <[VTM]> wrote:
Hi [RTM],

I hope this email finds you well. With your script [Redacted]build_phylanx_halide.sh) for phylanx+halide build, I have able to generate OTF2 data with PAPI and PROC metrics. I have been updating the Traveler interface to visualize these data by functional boxplot view for the PAPI metrics and interval histograms view (these updates are available at the main branch of Traveler if you wanna check it out)).

It is great that we can have the task and data views next to each other, it gives a better picture of what's going on. I'll definitely check it out.
 
BTW, I cannot build phylanx_halide with the latest version of Phylanx and HPX. (I noticed in the phylanx mailing list that probably some kind of bug fixing is going on). I had to checkout older commits of HPX(commit # 295b5f82cc39925a0d53e77ba3b6d02a65204535) and phylanx(commit # dc79a36c922087edf2653fae5d0f2dd72706ab3b) to build successfully phylanx_halide.
(basically, these are older commits before 2nd Dec 2021, the day you did your commit for build_phylanx_halide.sh script). Please let me know if I need to wait until the ongoing work on HPX is done or modify the script in some way to work with the latest Phylanx and HPX versions.

These versions are recent enough. I don't think we'll be able to actively maintain Phylanx to work with the latest version of HPX in the near future.
 
Anyway, after building with the older commits, I have generated this [Redacted]/dgemm_with_proc_papi.tar trace data with the program [Redacted]/Analysis/[VTM]_halide_test.py (this is just an older version of your [Redacted]/test_halide.py program). I have got execution time as follows
halide 0.18363285064697266
halide_in 0.15811395645141602

I have done some analysis on it using Traveler. The followings are my key findings:
For the second function halide_dgemm_in, it takes some time to load the variables A,B, and C. Check the purple bars in the (a.JPG, b.JPG, c.JPG) files in  ([Redacted]/Analysis/). Looking at the gantt view, maybe loading these parallely could lead to more lower execution time.
Not sure about this one. If not entirely parallel, I would've expected to see some overlap between the loads. These tasks should've been launched asynchronously and, since there are no dependencies, run mostly in parallel.
There is a bump in L1 and L2 cahce misses (PAPI_L1_DCM and PAPI_L2_DCM) which is consistent with the CPU core utilization (check [Redacted]/Analysis/cache_misses.JPG). You must notice that for the 3rd and 4th bumps are relatively smaller than the first two. Maybe that is the reason I got lower execution time for the halide_in.
Phylanx copies function arguments instead of passing them by reference. This causes the slow down and higher cache misses in the first version.
 

Not sure though if these are useful in any way. If you have anything in your mind that needs to be checked with the halide, blas, Phylanx or HPX, I am happy to know them and do some more analysis with the trace data using Traveler.

Thank you for sharing and these are definitely userful. Currently, I don't have anything in mind in the context of Halide/Phylanx. But, on Wednesday, I'm meeting with one of our students who is working directly with HPX and would benefit from these tools for her work. If it's okay with you, I'll put you in touch with her after the meeting.
 
Have a nice weekend.

Thanks,
[VTM]

--
[VTM]
[Redacted]
[Redacted]
Skype: [VTM]
[VTM]


I need to get back to the paper soon, I'll keep you updated. Thanks again for sharing your work

Have a nice day!

Best,
[RTM]
[VTM] <[VTM]>	Mon, Feb 14, 2022 at 1:45 PM
To: [RTM] <[RTM]>
Cc: [Visualization PI] <[Visualization PI]>
Hi [RTM],

Thanks for your insights about my analysis, and knowing this now, my findings through the charts are now making sense. I'll keep doing more analysis and share with you if I find anything noteworthy. 

It'll be good for my own research also to see how Traveler is being used in real use-case specific analysis, and I am happy to assist if any of your students need any assistance for using Traveler.

Have a nice day!

Thanks,
[VTM]
[Quoted text hidden]
[RTM] <[RTM]>	Mon, Feb 14, 2022 at 1:59 PM
To: [VTM] <[VTM]>
Cc: [Visualization PI] <[Visualization PI]>
External Email

Thank you, [VTM]! I'll be in touch.

Best,
[RTM]
[Quoted text hidden]
[VTM] <[VTM]>	Thu, Feb 17, 2022 at 10:34 AM
To: [RTM] <[RTM]>
Cc: [Visualization PI] <[Visualization PI]>
Hi [RTM],

Following on your comment on "Phylanx copies function arguments instead of passing them by reference."

Can I please know more about how you found the problem in the first place? Like, I am assuming you tried running 'dgemm' (or any other related linear algebra function) with Phylanx only or with Halide only? is there anything that lead you to think that combining these two (Phylanx with Halide by copying function arguments) would help to speed up the computation?

Thanks,
[VTM]
[Quoted text hidden]
[RTM] <[RTM]>	Thu, Feb 17, 2022 at 11:06 PM
To: [VTM] <[VTM]>
Cc: [Visualization PI] <[Visualization PI]>
External Email

Hi [VTM],

My comment was independent of Halide and true in Phylanx in general. Arrays are stored as NumPy arrays on the Python side and Phylanx arrays (built on top of Blaze) in C++. The data exchange between the two is done through deep copying. So, when calling a Phylanx function (a Python function decorated with @Phyalnx) with a NumPy array as an argument, its data must be first copied into the corresponding Phylanx array. Copying function arguments is a side effect of Phylanx and is not related to Halide or use of Halide in Phylanx. Halide plugins replace the function (primitive) but do not have much effect on the memory footprint. I should mention that Halide has its own buffer data structure, but exchanging data between Halide and Phylanx does not require any copying and is effectively free.

As for choosing BLAS functions, I chose them because they weren’t implemented in Phylanx (except basic operations on vectors and matrices) and Halide can significantly improve their performance. I ended up implementing the same functionalities using Blaze just to compare the performance. Halide implementation turned out to be the fastest compared to both Blaze and Scipy  implementations. 

I hope I answered your question, please let me know if you have any other questions. 

Best,
[RTM]
[Quoted text hidden]
[VTM] <[VTM]>	Fri, Feb 18, 2022 at 10:48 AM
To: [RTM] <[RTM]>
Cc: [Visualization PI] <[Visualization PI]>
Hi [RTM],

Thank you so much for your elaborate response. I did a little bit of digging inside the phylanx_halide codebase and found the 'libphylanx_blaze_blas_plugin.so' file. I wanted to run your blaze implementation and generate trace data out of it. So, I copied that in the appropriate Phylanx directory as follows,

cp $PREFIX/phylanx_halide/cmake-build/$BUILD_TYPE/halide/blaze_blas/libphylanx_blaze_blas_plugin.so $PREFIX/phylanx/cmake-build/$BUILD_TYPE/lib/phylanx/

Then, I run this (notice that I used `blaze_dgemm' at line#17) code and got the following output in the console,

halide_in 0.17157793045043945
Closing OTF2 event files...
Writing OTF2 definition files...
Writing OTF2 Global definition file...
Writing OTF2 Node information...
Writing OTF2 Communicators...
Closing the archive...
done.

Then for comparison, I run this (now, just `dgemm' at line#17) and got the following output,

halide_in 0.08952641487121582
Closing OTF2 event files...
Writing OTF2 definition files...
Writing OTF2 Global definition file...
Writing OTF2 Node information...
Writing OTF2 Communicators...
Closing the archive...
done.

Looks like I've got nearly 47% decrease in the execution time in halide compared to blaze. Could you please verify that my approach is right or am I doing anything wrong while running the blaze implementation. I am also planning to measure this with 'Scipy', and similarly, my plan is trying to generate OTF2 trace data out of that, and using Traveler, try to compare that with the trace data generated from the Halide and blaze implementation.

Best,
[VTM]
[Quoted text hidden]
[RTM] <[RTM]>	Fri, Feb 18, 2022 at 11:45 AM
To: [VTM] <[VTM]>
Cc: [Visualization PI] <[Visualization PI]>
External Email

Hi [VTM],
Thanks for collecting all this data!

Yes, you're doing everything right and I got similar results as I recall.

By the way, Blaze comes with an extensive benchmark for comparison of several math libraries that you might find useful:
https://bitbucket.org/blaze-lib/blaze/src/master/blazemark/blazemark/

Let me know if you decided to do similar analyses on the benchmark and if I can help in any way.

Thanks! 

Best,
[RTM]
[Quoted text hidden]
[VTM] <[VTM]>	Fri, Feb 18, 2022 at 12:06 PM
To: [RTM] <[RTM]>
Cc: [Visualization PI] <[Visualization PI]>
Hi [RTM],

Thank you for confirming. By the way, I have some familiarity with blazemark and previously worked with Shahrzad to collect some performance data with that. 
I’ll do some more analysis and will keep you posted. 

Have a great weekend. 

Best,
[VTM]
[Quoted text hidden]
[RTM] <[RTM]>	Fri, Feb 18, 2022 at 12:57 PM
To: [VTM] <[VTM]>
Cc: [Visualization PI] <[Visualization PI]>
External Email

Thanks [VTM]! You too. 

Best,
[RTM]
[Quoted text hidden]

==> supplemental-materials/CaseStudyFeedbackEmail_2.txt <==
[Redacted] Mail	[VTM] <[VTM]>
For Paper : Need feedback on issues found with Traveler
6 messages
[Visualization PI] <[Visualization PI]>	Wed, Mar 23, 2022 at 7:42 AM
To: [Runtime Lead] <[Runtime Lead]>
Cc: [VTM] <[VTM]>
Hi [Runtime Lead],

We're putting together a case study of [VTM] and [RTM]'s Halide explorations. During these, [VTM] found (1) an (unnecessary?) serialization of matrix loads in the trace and (2) curiously low utilization that was constant through strong scaling. 

[RTM] wasn't sure what was up. Could you please take a look and let us know if these were previously unknown and/or if there quick fixes?

Thanks!
[Visualization PI]

---------- Forwarded message ---------
From: [VTM] <[VTM]>
Date: Mon, Mar 21, 2022 at 1:30 PM
Subject: [Phylanx] Synchronous variable loading issue in Phylanx and Max CPU Utilization
To: <[RTM]>


Hi all,

Please check this: [Redacted]/CaseStudyAnalysis.md.
These are the findings I have while doing some analysis on multiple datasets.

I am just wondering, 
- Is this the expected behavior (serialization in loading the variables and CPU utilization being maxed out at 2 for some programs even with higher available threads)?

- Is there any way to make Phylanx and/or HPX load variables asynchronously (like changing some environment variables)? Or do I need to change anything in the Python code to asynchronously load the variables?

Thanks,
[VTM]

--
[VTM]
[Redacted]
[Redacted]
Skype: [Redacted]
[Redacted]
_______________________________________________
Phylanx mailing list
[Redacted]
https://mail.cct.lsu.edu/mailman/listinfo/phylanx


--
[Visualization PI]
[Redacted]
[Redacted]
[Redacted]
[Runtime Lead] <[Runtime Lead]>	Wed, Mar 23, 2022 at 7:55 AM
Reply-To: [Runtime Lead]
To: [Visualization PI] <[Visualization PI]>
Cc: [VTM] <[VTM]>
External Email

[Visualization PI], [VTM],

 

Great analysis. Let me try to explain how I understand things.

 

Code like:

 

    A = load_a()

    B = load_b()

    do_something(A, B)

 

will not parallelize the loading of A and B as each line of code in Phylanx is still executed sequentially. There is no way for us to determine whether it is safe to parallelize sequential operations.

 

Now, this code:

 

   do_something(load_a(), load_b())

 

should execute load_a() and load_b() in parallel, as the whole line of code is converted into a single execution tree.

 

In general, in Phylanx execution trees are evaluated such that child nodes of a parent are evaluated concurrently (here load_a() and load_b()) before the parent node (do_something()) is evaluated.

 

HTH

Regards [Runtime Lead]

---------------

[Redacted]

[Redacted]

[Quoted text hidden]
[VTM] <[VTM]>	Wed, Mar 23, 2022 at 8:14 AM
To: [Runtime Lead]
Cc: [Visualization PI] <[Visualization PI]>
Hi Professor [Runtime Lead],

Thank you so much for explaining this. I've just tested this out and it seems like now variable loading is happening asynchronously.

Best,
[VTM]

	Virus-free. www.avast.com
[Quoted text hidden]

		Capture.JPG
183K
[Runtime Lead] <[Runtime Lead]>	Wed, Mar 23, 2022 at 8:33 AM
Reply-To: [Runtime Lead]
To: [VTM] <[VTM]>
Cc: [Visualization PI] <[Visualization PI]>
External Email

Perfect!

 

Thanks!

Regards [Runtime Lead]

---------------

[Redacted]

[Redacted]

 

From: [VTM] <[VTM]>
Sent: Wednesday, March 23, 2022 10:14 AM
To: [Runtime Lead]
Cc: [Visualization PI] <[Visualization PI]>
Subject: Re: [EXT]RE: For Paper : Need feedback on issues found with Traveler

 

Hi Professor [Runtime Lead],

Thank you so much for explaining this. I've just tested this out and it seems like now variable loading is happening asynchronously.

Best,
[VTM]

 

Image removed by sender.

Virus-free. www.avast.com

[Quoted text hidden]
[VTM] <[VTM]>	Wed, Mar 23, 2022 at 10:21 AM
To: [Runtime Lead]
Cc: [Visualization PI] <[Visualization PI]>
HI Professor [Runtime Lead],

While testing these, I slightly updated the kmeans program example in the Phylanx repository: [Redacted]/kmeans.phylanx.py

My updated version: [Redacted]/kmeans/kmeans.phylanx.py

Please let us know if we should submit a PR to update kmeans example in the Phylanx repository. 

Thanks,
[VTM]

	Virus-free. www.avast.com
[Quoted text hidden]
[Runtime Lead] <[Runtime Lead]>	Wed, Mar 23, 2022 at 10:33 AM
Reply-To: [Runtime Lead]
To: [VTM] <[VTM]>
Cc: [Visualization PI] <[Visualization PI]>
External Email

[VTM],

 

Yes, please create a PR for this.

 

Thanks!

Regards [Runtime Lead]

---------------

[Redacted]

[Redacted]

 

From: [VTM] <[VTM]>
Sent: Wednesday, March 23, 2022 12:22 PM
To: [Runtime Lead]
Cc: [Visualization PI] <[Visualization PI]>
Subject: Re: [EXT]RE: For Paper : Need feedback on issues found with Traveler

 

HI Professor [Runtime Lead],

While testing these, I slightly updated the kmeans program example in the Phylanx repository: [Redacted]/kmeans.phylanx.py

My updated version: [Redacted]/kmeans/kmeans.phylanx.py

Please let us know if we should submit a PR to update kmeans example in the Phylanx repository. 

Thanks,
[VTM]

 

Image removed by sender.

Virus-free. www.avast.com

[Quoted text hidden]

==> supplemental-materials/ContinuousDeploymentEmails.txt <==
[Redacted] Mail	[VTM] <[VTM]>
[EXT]Halide Trace Data
40 messages
[RTM] <[RTM]>	Thu, Oct 7, 2021 at 9:43 AM
To: [VTM] <[VTM]>
Cc: [RTM] <[RTM]>, [Visualization PI] <[Visualization PI]>
External Email

Hi [VTM],
I put the trace data for three of the Halide applications with HPX backend under /data/halide/hpx on Rostam. These are the results from running them on the Medusa node running on 40 cores.

I have not verified the files contents just made sure they are not empty, please let me know if there are any issues. I'll figure out how to instrument the native runtime as well, but it'll be sometime next week.

Please let me know if you'll find it helpful to meet when you have time. 

Thank you!

Best,
[RTM]

[VTM] <[VTM]>	Thu, Oct 7, 2021 at 10:00 AM
To: [RTM] <[RTM]>
Cc: [RTM] <[RTM]>, [Visualization PI] <[Visualization PI]>
Thank you [RTM]. I am checking out the file and will try to see how my new interfaces in Traveler handle it. 

Best,
[VTM]
[Quoted text hidden]
--
[VTM]
[Redacted]
[Redacted]
Skype: [VTM]
[Redacted]
[RTM] <[RTM]>	Thu, Oct 7, 2021 at 2:36 PM
To: [VTM] <[VTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>
External Email

Great, thanks!

Best,
[RTM]
[Quoted text hidden]
[VTM] <[VTM]>	Thu, Oct 14, 2021 at 10:08 AM
To: [RTM] <[RTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>
Hi [RTM],

I have tested your dataset in Traveler with my new dependency tree implementation. Check the generated tree in the attachment (ignore the root node).

Here, I am confused with the primitive names. As with any Phylanx dataset I get primitive names like this. For HPX dataset, does it represent just the function name or anything else? (I noticed there are some names like "<unknown>", ":" (colon), etc.)

Also, could you please share the source codes for these datasets?

Thanks,
[VTM]

[Quoted text hidden]

3 attachments
		conv_layer.JPG
36K
		nl_means.JPG
32K
		iir_blur.JPG
34K
[RTM] <[RTM]>	Thu, Oct 14, 2021 at 1:00 PM
To: [VTM] <[VTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>
External Email

Hi [VTM],

Thank you! What's noticeable in these graphs is that hpx_main only appears once in the nl_mean but multiple times in the others. Is there a way to see how many times each function is called? If I remember correctly, it's some thousand times. I'm also not sure why there's a dependency between hpx_main and itself.

To answer your question, in regular HPX applications that directly use HPX, I've only seen function names. With Halide, however, things get a bit tricky as a lot happens transparently during code generation. Can you please tell me how I can get the complete list of symbols/primitives so I can look into it? 

Here are the links for each function. For each, the first link is their implementation in Halide (called generator) and the second is where they're called in the corresponding application--the generator is compiled to build a library that contains the function. HPX only comes into the picture at the link time.

conv_layer:
1. [Redacted]/main/experiments/conv_layer/hpx/conv_layer_generator.cpp
2. [Redacted]/b26cf72e3bcc03c1262d211803cc8895bac2681f/experiments/conv_layer/hpx/process.cpp#L63

iir_blur:
1. [Redacted]/main/experiments/iir_blur/hpx/iir_blur_generator.cpp
2. [Redacted]/b26cf72e3bcc03c1262d211803cc8895bac2681f/experiments/iir_blur/hpx/filter.cpp#L28

nl_means:
1. [Redacted]/main/experiments/nl_means/hpx/nl_means_generator.cpp
2. [Redacted]/b26cf72e3bcc03c1262d211803cc8895bac2681f/experiments/nl_means/hpx/process.cpp#L39


If you are interested to build and run things for yourself, here is the script that builds the entire pipeline and tested on Rostam:
[Redacted]/master/rostam/build_phylanx_halide.sh

and here (lines 15-16 ) is an example of building a particular application (conv_layer in this case):
[Redacted]/1f88a7c3b54735d40b0441842358a866#file-halide-sh

Hope this is useful.

Best,
[RTM]

[Quoted text hidden]
[VTM] <[VTM]>	Thu, Oct 14, 2021 at 3:43 PM
To: [RTM] <[RTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>
Hi [RTM],

Thank you! Right now, within the interface it's not possible to show how many times each primitive/symbols are being called. I get these from the backend log data.:

iir_blur
{'run_helper': 292, 'hpx_main': 54125, 'load_components_action': 1, 'async': 3, 'primary_namespace_colocate_action': 1, 'shutdown_all_action': 3, '<unknown>': 2, 'bro
adcast_call_shutdown_functions_action': 1}

nl_means
{'run_helper': 25, 'hpx_main': 3360, 'load_components_action': 1, 'async': 3, '<unknown>': 2, 'shutdown_all_action': 3, 'broadcast_call_shutdown_functions_action': 1,
 'primary_namespace_colocate_action': 1}
 
conv_layer
{'run_helper': 105, 'hpx_main': 83266, 'load_components_action': 1, '<unknown>': 2, 'shutdown_all_action': 3, 'async': 3, 'primary_namespace_colocate_action': 1, 'bro
adcast_call_shutdown_functions_action': 1}

But you can see the primitive/symbols list if you click on the dataset in the left-pane, then "OPEN VIEW"  and then "INTERVAL HISTOGRAM". Then there should be a dropdown list with all the primitives names.

Anyway, looking into the codes, it seems like the primitive/symbol names are not representative of the actual code. Like I cannot find the "shutdown_all_action" function in the code. (I may be wrong or may be misunderstanding something). It would be helpful to know how these primitive/symbol names relate to the actual code.

Thanks,
[VTM]
[Quoted text hidden]
[RTM] <[RTM]>	Fri, Oct 15, 2021 at 11:55 AM
To: [VTM] <[VTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>
External Email

Thank you, [VTM]!

Halide relies on HPX just to run the parallel for loops and everything else happens outside the HPX scope. The issue here is that the rest of the code is not instrumented and we only get the data for HPX threads--all the functions on the tree (other than <unknown>) are for HPX's internal use and not related to the application. I still need to figure out a way to either get Halide to instrument the code during code generation, or instrument the binary.
As [Visualization PI] suggested, I will try to instrument the same set of applications with and without HPX to have a clearer picture.

Have a nice weekend!

Best,
[RTM]
[Quoted text hidden]
[VTM] <[VTM]>	Fri, Oct 15, 2021 at 12:01 PM
To: [RTM] <[RTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>
I see. That makes sense. Thank you [RTM]. 

Best,
[VTM]
[Quoted text hidden]
[RTM] <[RTM]>	Tue, Oct 26, 2021 at 7:11 AM
To: [VTM] <[VTM]>
Cc: [RTM] <[RTM]>, [Visualization PI] <[Visualization PI]>
External Email

Hi [VTM],

We were able to collect the OTF2 traces for the Halide runtime too. I have created a repo to save all the related data. The OTF2 traces for the conv_layer, iir_blur, nl_means, doubling(which is new) applications for both runtimes(hpx and halide), for 8,16, and 40 threads, are saved under OTF2 directory/application name/runtime/num_threads. The apex output is saved as apex_output.txt alongside the produced OTF_archive folder in that directory. I also saved a screenshot of the generated traveler plot for each of these combinations in their corresponding folder. The traces don't show much information from the halide side, so I'm not sure how helpful they are, but just wanted to share them with you.

Thanks,
[RTM]
[Quoted text hidden]
[VTM] <[VTM]>	Tue, Oct 26, 2021 at 8:20 AM
To: [RTM] <[RTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>

Hi [RTM],

Thanks for sharing that. I’ll check that. I am also preparing an update for Traveler with the new tree stuff. I hope the new tree interface will help to decipher more features from the code. I will let you know about that as soon as I push that in GitHub. 

Thanks 
[VTM]
[Quoted text hidden]
[RTM] <[RTM]>	Tue, Oct 26, 2021 at 8:35 AM
To: [VTM] <[VTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>
External Email

That would be great, thanks [VTM]!

Best,
[RTM]
[Quoted text hidden]
[VTM] <[VTM]>	Mon, Nov 1, 2021 at 2:33 PM
To: [RTM] <[RTM]>, [RTM] <[RTM]>
Cc: [Visualization PI] <[Visualization PI]>
Hi [RTM] and [RTM],

Thanks again for your dataset. About your new datasets with Halide, here are some things that I've stumbled into.....

I've found some conflicting data in all the halide datasets. In the OTF2 file, I've noticed some events like this -
ENTER   0   1660845  Region: "APEX MAIN" <1>  ADDITIONAL ATTRIBUTES: ("GUID" <0>; UINT64; 0), ("Parent GUID" <1>; UINT64; 0)
Notice, this event and its parent have the same GUID. This type of event doesn't occur in any other phylanx or hpx dataset. Not sure though if this is generated by some bug or if it is meant to be like this.

Then, in the hpx datasets, I am still finding lot of events with the region (primitive) name 'hpx_main' having parent GUID with the same region name like this -
ENTER 12  262649072  Region: "hpx_main" <3>  ADDITIONAL ATTRIBUTES: ("GUID" <0>; UINT64; 12105675798371893250), ("Parent GUID" <1>; UINT64; 2)
ENTER 34  262656285  Region: "hpx_main" <3>  ADDITIONAL ATTRIBUTES: ("GUID" <0>; UINT64; 12105675798371893252), ("Parent GUID" <1>; UINT64; 2)
ENTER  1  262701507  Region: "hpx_main" <3>  ADDITIONAL ATTRIBUTES: ("GUID" <0>; UINT64; 14123288431433875458), ("Parent GUID" <1>; UINT64; 12105675798371893252)
ENTER  8  262712688  Region: "hpx_main" <3>  ADDITIONAL ATTRIBUTES: ("GUID" <0>; UINT64; 12682136550675316740), ("Parent GUID" <1>; UINT64; 12105675798371893250)
Is there any other way to interpret these?

Also, now I am noticing some other type of region (primitive) names like "N3hpx10components6server15runtime_support22load_components_actionE". What does this represent? Is there any specific format you followed while naming these?

Also, by comparing the gantt chart for both halide and hpx runs (check the attachment), it looks like, in HPX, there is a single task 'run_helper' which runs for a while in single thread, then the other tasks starts executing parallely in all thread locations. But in Halide, all tasks are being scheduled and executed in a single thread serially (this happens for all four datasets). In other thread locations, I only found the primitive 'OS Thread: APEX pthread wrapper'. I am guessing this is just APEX fetching performance data. (please correct me if I am wrong). So just wondering, in the case of halide, if it is able to execute tasks asynchronously or not?

Lastly, I've finally merged all of my updates with the dependency tree and aggregated gantt in the main branch of Traveler. Feel free to checkout the main branch. To view the new tree interface just navigate in the left pane, click on the icon just right to the dataset name and then "OPEN VIEW" and then "TASK DEPENDENCY TREE". I hope this will help you to browse and find intervals more easily.

Thanks,
[VTM]
[Quoted text hidden]

2 attachments
		conv_layer_halide_40.JPG
91K
		conv_layer_hpx_40.JPG
114K
[RTM] <[RTM]>	Tue, Nov 2, 2021 at 8:57 AM
To: [VTM] <[VTM]>
Cc: [RTM] <[RTM]>, [Visualization PI] <[Visualization PI]>
External Email

Hi [VTM],
Thank you! I have answered some of your questions the best I could, please see below, but I'll check with [RTM] and [Runtime Lead] for more concrete answers.

On Mon, Nov 1, 2021 at 4:34 PM [VTM] <[VTM]> wrote:
Hi [RTM] and [RTM],

Thanks again for your dataset. About your new datasets with Halide, here are some things that I've stumbled into.....

I've found some conflicting data in all the halide datasets. In the OTF2 file, I've noticed some events like this -
ENTER   0   1660845  Region: "APEX MAIN" <1>  ADDITIONAL ATTRIBUTES: ("GUID" <0>; UINT64; 0), ("Parent GUID" <1>; UINT64; 0)
Notice, this event and its parent have the same GUID. This type of event doesn't occur in any other phylanx or hpx dataset. Not sure though if this is generated by some bug or if it is meant to be like this.

I suspect APEX MAIN is the root. For the Halide runtime, we instrument the binary using the standalone installation of APEX, but for HPX the APEX is integrated with the runtime itself.

 
Then, in the hpx datasets, I am still finding lot of events with the region (primitive) name 'hpx_main' having parent GUID with the same region name like this -
ENTER 12  262649072  Region: "hpx_main" <3>  ADDITIONAL ATTRIBUTES: ("GUID" <0>; UINT64; 12105675798371893250), ("Parent GUID" <1>; UINT64; 2)
ENTER 34  262656285  Region: "hpx_main" <3>  ADDITIONAL ATTRIBUTES: ("GUID" <0>; UINT64; 12105675798371893252), ("Parent GUID" <1>; UINT64; 2)
ENTER  1  262701507  Region: "hpx_main" <3>  ADDITIONAL ATTRIBUTES: ("GUID" <0>; UINT64; 14123288431433875458), ("Parent GUID" <1>; UINT64; 12105675798371893252)
ENTER  8  262712688  Region: "hpx_main" <3>  ADDITIONAL ATTRIBUTES: ("GUID" <0>; UINT64; 12682136550675316740), ("Parent GUID" <1>; UINT64; 12105675798371893250)
Is there any other way to interpret these?


I'll ask [Runtime Lead].

 
Also, now I am noticing some other type of region (primitive) names like "N3hpx10components6server15runtime_support22load_components_actionE". What does this represent? Is there any specific format you followed while naming these?


These are functions used internally by HPX, I'll check with [Runtime Lead] to see if there's a specific format.

 
Also, by comparing the gantt chart for both halide and hpx runs (check the attachment), it looks like, in HPX, there is a single task 'run_helper' which runs for a while in single thread, then the other tasks starts executing parallely in all thread locations. But in Halide, all tasks are being scheduled and executed in a single thread serially (this happens for all four datasets). In other thread locations, I only found the primitive 'OS Thread: APEX pthread wrapper'. I am guessing this is just APEX fetching performance data. (please correct me if I am wrong). So just wondering, in the case of halide, if it is able to execute tasks asynchronously or not?

HPX behaves as expected, the serial part is the HPX internal work managing threads before spawning the worker threads. For Halide though, it seems there's an issue with collecting the trace data. [RTM], and I have been looking at the trace data using both Traveler+APEX and also VTune and there are discrepancies. Please see attachments. These are the results for the doubling examples with 8 threads. In VTune results, we see parallelism (as expected) with the Halide runtime, but not in OTF2 traces. We're going to contact [RTM], hopefully he can figure out what is going on.

Lastly, I've finally merged all of my updates with the dependency tree and aggregated gantt in the main branch of Traveler. Feel free to checkout the main branch. To view the new tree interface just navigate in the left pane, click on the icon just right to the dataset name and then "OPEN VIEW" and then "TASK DEPENDENCY TREE". I hope this will help you to browse and find intervals more easily.

Thank you! I tried to use the latest version, but I ran into the maximum recursion error. Also, dependency on blist breaks traveler (both the latest and older versions) with Python3.9+. Here are the errors I get:
[Redacted]/15db33866e087a5aa699ae1fdc9f9d1e

Please let me know if you want me to create issues for either of these.

 
Thanks,
[VTM]

Thank you again!

Best,
[RTM]

[Quoted text hidden]

		doubling_8.png
253K
[VTM] <[VTM]>	Tue, Nov 2, 2021 at 10:16 AM
To: [RTM] <[RTM]>
Cc: [RTM] <[RTM]>, [Visualization PI] <[Visualization PI]>
Hi [RTM],

Thank you very much for clarifying.

For the problems in Traveler,
maximum recursion error - It is happening due to the self referencing GUIDs in the trace data (the first issue I mentioned in my previous email).  So, this problem will occur with the Halide dataset only. I guess I'll have to find a workaround if this (self referencing GUID) will be a normal thing. 

blist dependency - Time to upgrade the python version in my machine and address issues with the latest python versions.

Thanks for pointing out these issues.

Best,
[VTM]
[Quoted text hidden]
[RTM] <[RTM]>	Tue, Nov 2, 2021 at 1:56 PM
To: [VTM] <[VTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>
External Email

Thank you, [VTM]!

I just emailed [RTM], I’ll keep you all posted. 

Best,
[RTM] 
[Quoted text hidden]
[VTM] <[VTM]>	Wed, Nov 3, 2021 at 1:41 PM
To: [RTM] <[RTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>
Hi [RTM],

Could you please include us (me and [Visualization PI]) in the email you sent to [RTM], so that we can understand the data details too?

Thanks,
[VTM]
[Quoted text hidden]
[RTM] <[RTM]>	Wed, Nov 3, 2021 at 2:24 PM
To: [VTM] <[VTM]>
Cc: [RTM] <[RTM]>, [Visualization PI] <[Visualization PI]>
External Email


Hi [VTM],

This is our conversation with [RTM]. I guess we need to look into how we can instrument the halide runtime in order to collect the traces correctly.

Best,
[RTM]


On Nov 2, 2021, at 1:47 PM, [RTM] <[RTM]> wrote:

Hi [RTM],
As you may know, we've been working on adding support for HPX to Halide (https://halide-lang.org/).

We profiled a few applications to better understand how the native runtime behaves and also to compare its performance against HPX. In our experiments we noticed that the parallel work is not reflected in the OTF2 traces (using APEX+Traveler). We did the same with VTune and, as expected, some work is done in parallel. In the attached image you can see the outputs for a simple application that doubles the value of each element in a vector (running on 8 threads).

We collect the data for each backend using the following commands
[Redacted]/blob/3b671dc9c93e5f8e7d84f2ff2edb5bcdf3810c90/scripts/collect_otf2_doubling.sh#L20
[Redacted]/blob/3b671dc9c93e5f8e7d84f2ff2edb5bcdf3810c90/scripts/collect_otf2_doubling.sh#L30

and here is the collected data for all cases:
[Redacted]/tree/master/vtune_dir/8_halide_doubling
[Redacted]/tree/master/vtune_dir/8_hpx_doubling
[Redacted]/tree/master/OTF2/doubling/halide/8_threads
[Redacted]/tree/master/OTF2/doubling/hpx/8_threads

When you get a chance, can you please have a look and see what we may be missing?

Not sure if it provides any useful information, but here's the program that generates the doubling code:
[Redacted]/1c6c8e3a28856772b058cb7c395f67bea6bd7dc2/performance/doubler_generator.cpp

and here's where we explicitly enable parallelism:
[Redacted]/1c6c8e3a28856772b058cb7c395f67bea6bd7dc2/performance/doubler_generator.cpp#L14

Please let me know if you need any other information.

Thank you!

Best,
[RTM]

-----------------------------------------------------------------------------------------------------------------------------------------------------------------

---------- Forwarded message ---------
From: [RTM]  <[RTM]>
Date: Tue, Nov 2, 2021 at 4:26 PM
Subject: Re: Halide's trace
To: [RTM] <[RTM]>
Cc: [RTM] <[RTM]>

[RTM] -

I don’t quite understand what the question is… I don’t really know what I am looking at…

What is in the figure?
What isn’t there that you are expecting?
The time scales don’t match on any of the figures, so how are they supposed to be compared?
Did you instrument the halide code with apex?  If not, APEX can’t show any relevant timers in halide.
Did you annotate any of the HPX actions?  If not, APEX can’t show any relevant timers in HPX.

Thanks -
[RTM]




------------------------------------------------------------------------------------------------------------------------------------------------------------------
---------- Forwarded message ---------
From: [RTM] <[RTM]>
Date: Wed, Nov 3, 2021 at 12:25 PM
Subject: Re: Halide's trace
To: [RTM]  <[RTM]>
Cc: [RTM] <[RTM]>


[RTM],

On Tue, Nov 2, 2021 at 4:26 PM [RTM]  <[RTM]> wrote:
[RTM] -

I don’t quite understand what the question is… I don’t really know what I am looking at…

What is in the figure?

Halide comes with it's own runtime system but lets users override it's functionalities by providing custom implementations. We overrode the parallel for loop and built a simple example called doubling with both Halide's native runtime and also HPX. In this figure you can see the results of running each of these twice, once with APEX and once with VTune (vtune --collect hotspots ....).
In the case of APEX for Halide we used `apex_exec --apex:pthread --apex:otf2 ./doubling_halide` --the Halide runtime is built on top of pthreads. For the HPX runs, we built HPX with APEX and set APEX_OTF2=1 to get the OTF2 traces.

The results for the HPX runs are on the left, and Halide on the right (traveler on the top and VTune on bottom). In the HPX case, we can see the parallel pattern in both VTune and Traveler. This is not the case for the Halide's native runtime, we can see parallelism in VTune results, but there's no work done in parallel based on the collected OTF2 data.

What isn’t there that you are expecting?

For all runs we expect some portion of the work to be done in parallel, but there is no parallelism in the Gantt view of the run with Halide's native runtime (top-right).
 
The time scales don’t match on any of the figures, so how are they supposed to be compared?

This is probably because results are for different runtimes (HPX and Halide) and traces are collected separately once using APEX and once with VTune. What we're expecting to see is a similar pattern of parallelism for each runtime (top and bottom) for both APEX and VTune. This is the case for the HPX runtime, but there is no parallelism in traces collected by APEX for the Halide runtime (top-right).
 
Did you instrument the halide code with apex?  If not, APEX can’t show any relevant timers in halide.

We used `apex_exec --apex:pthread --apex:otf2` for the native Halide runs assuming it would automatically instrument the binary. Do we need any further instrumentation? If so, how?
 
Did you annotate any of the HPX actions?  If not, APEX can’t show any relevant timers in HPX.
We build HPX with APEX and all the application is doing is running a simple `hpx::for_loop`. We  assumed  there's no need for any annotations as HPX runtime thread manager is instrumented with APEX timers.
[Redacted]/1c6c8e3a28856772b058cb7c395f67bea6bd7dc2/hpx_runtime.cpp#L9


To summarize:
1. We don't see the parallel pattern in OTF2 traces collected by APEX for the native Halide runtime. Do you have any ideas what we might be doing wrong? Looking at VTune results and nice scaling of the application, we are reasonably sure some work is done in parallel.
2. How can we instrument the application with the Halide runtime which we only have access to the binary?

Thank you, [RTM]! I hope it is more clear now what we're trying to do and what the issue is.

Best,
[RTM]


---------------------------------------------------------------------------------------------------------------------------------------------------------------------------
On Wed, Nov 3, 2021 at 1:50 PM [RTM]  <[RTM]> wrote:

On Nov 3, 2021, at 10:24 AM, [RTM] <[RTM]> wrote:

We used `apex_exec --apex:pthread --apex:otf2` for the native Halide runs assuming it would automatically instrument the binary. Do we need any further instrumentation? If so, how?

This is your problem… APEX doesn’t do any automatic instrumentation.  You can either compile Halide with -finstrument-functions (very easy, but not recommended - it can generate lots of overhead unless you also use "-finstrument-functions-exclude-file-list=.h,.hpp"), or you can add APEX timers manually to the Halide source code.  If it’s C++, I recommend using the scoped_timer (see [Redacted]/classapex_1_1scoped__timer.html).  You’d use it like this:

#include "apex_api.hpp"

void foo(char* data) {
    apex::scoped_timer(“foo");
    // rest of function body
    …
}

Or with the address of the function:

void bar(char* data) {
    apex::scoped_timer(__func__);
    // rest of function body
    …
}

You then will have to add APEX headers and libraries to the Halide build…

[RTM]
--
[RTM] , PhD
[Redacted]
[Redacted]
[Redacted]
[RTM]
[Redacted]
[Redacted]

-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------- 
---------- Forwarded message ---------
From: [RTM] <[RTM]>
Date: Wed, Nov 3, 2021 at 3:15 PM
Subject: Re: Halide's trace
To: [RTM]  <[RTM]>
Cc: [RTM] <[RTM]>


Thank you, [RTM]!

This clarifies why the parallelism is not reflected in the trace and that's the important part.

Since the application code is generated and compiled by the Halide library, on the fly, it could be a bit of a challenge to access and change the code that's eventually executed. So, for now, I think we'd stick with VTune for the Halide runtime.

Best,
[RTM]

[Quoted text hidden]

		doubling_8.png
253K
[RTM] <[RTM]>	Tue, Nov 16, 2021 at 8:32 AM
To: [VTM] <[VTM]>
Cc: [RTM] <[RTM]>, [Visualization PI] <[Visualization PI]>
External Email

Hi [VTM],

Every now and then I have a problem with visualizing my collected otf2 traces with traveler-integrated. It should be related to something I do because [RTM] can visualize the same dataset, could you please help me figure out what is causing it?
I have attached the dataset here, and I use python3.8.9 from spack and I usually delete the /tmp/traveler-integrated folder then run:

source ~/src/spack/share/spack/setup-env.sh
spack load python@3.8.9
source ~/src/traveler-integrated/env/bin/activate

But it just gets stuck at this stage:
(env) [[Redacted] traveler-integrated]$ ./bundle.py  --otf2 ~/temp/otf2/doubling_hpx_profiling_task/OTF2_archive/APEX.otf2
#################################
Adding data for: 70711b83-b699-458f-a2c3-472fb83b54f3 (Untitled dataset)
Parsing OTF2 events (.=2500 events)

Is there any way I can get some info on why this is happening?

Best,
[RTM]

		OTF2_archive.zip
75K
[VTM] <[VTM]>	Tue, Nov 16, 2021 at 9:21 AM
To: [RTM] <[RTM]>
Cc: [RTM] <[RTM]>, [Visualization PI] <[Visualization PI]>
Hi [RTM],

Your dataset runs smoothly in my machine with Traveler and I am using pyhon3.8.12. Also I am not familiar with Spack. So, I am not totally sure what is going wrong. I would suggest before running "./bundle.py --otf2 ...." you may try running the following from the traveler directory,

cd profiling_tools/clibs
python3 rp_extension_build.py
mv _cCalcBin.*.so ../
rm _cCalcBin.* calcBin.o

I hope this fixes your issue.

Thanks,
[VTM]  
[Quoted text hidden]
[Quoted text hidden]
[RTM] <[RTM]>	Tue, Nov 16, 2021 at 9:57 AM
To: [VTM] <[VTM]>
Cc: [RTM] <[RTM]>, [Visualization PI] <[Visualization PI]>
External Email

Unfortunately, it's still happening. Thanks for checking the dataset and looking into that.

By the way, we were able to instrument the halide backend to collect otf2 traces using apex. I have attached the collected traces for doubling application using halide runtime on 4 cores here. Now we can see where work is actually being executed. 

Best,
[RTM]
[Quoted text hidden]

		OTF2_archive.zip
73K
[VTM] <[VTM]>	Tue, Nov 16, 2021 at 10:35 AM
To: [RTM] <[RTM]>
Cc: [RTM] <[RTM]>, [Visualization PI] <[Visualization PI]>
Hi [RTM],

That's great! Thanks for doing that. This looks great now. I guess, now, we can generate some pretty visualizations with this.

BTW, Is there any way to avoid the following event? Notice its own GUID and parent GUID are the same.

ENTER                                      0              1289570  Region: "APEX MAIN" <1> ADDITIONAL ATTRIBUTES: ("GUID" <0>; UINT64; 0), ("Parent GUID" <1>; UINT64; 0)

This leads to the "RecursionError: maximum recursion depth exceeded while calling a Python object" (previously [RTM] experienced) error. I added a hardcoded exception to avoid any primitive with the name "APEX MAIN", this is why you are not seeing the RecursionError while runing Traveler. 

Best,
[VTM]
[Quoted text hidden]
[RTM] <[RTM]>	Tue, Nov 16, 2021 at 2:54 PM
To: [VTM] <[VTM]>
Cc: [RTM] <[RTM]>, [Visualization PI] <[Visualization PI]>
External Email

[VTM],

I know you can create a json file and add these lines to it in order to exclude certain events, but when I try it on APEX MAIN it doesn't work.

An example of the json file to exclude hpx_main and run_helper, as an example, would look like this:
{ "exclude":[ "hpx_main", "run_helper" ] }
or for a more general case of hpx events:
{ "exclude":[ "hpx_*" , "run_helper" ] }
Then you need to set the environment variable APEX_EVENT_FILTER_FILE to the json file, and collect the traces.
That should be it but I'm not sure why it doesn't work on APEX*. I will contact [RTM] about this and the GUID problem and will cc you.

Best,
[RTM] 

[Quoted text hidden]
[VTM] <[VTM]>	Tue, Nov 16, 2021 at 3:08 PM
To: [RTM] <[RTM]>
Cc: [RTM] <[RTM]>, [Visualization PI] <[Visualization PI]>
Thank you [RTM]!
[Quoted text hidden]
[VTM] <[VTM]>	Thu, Nov 18, 2021 at 10:36 AM
To: [RTM] <[RTM]>
Cc: [RTM] <[RTM]>, [Visualization PI] <[Visualization PI]>
Hi [RTM],

If you are still working on the halide PLDI paper and need any additional picture of Traveler for the paper, I am happy to send some screencaps of Traveler (with the gantt or the new tree view).

Thanks,
[VTM]
[Quoted text hidden]
[RTM] <[RTM]>	Thu, Nov 18, 2021 at 11:00 AM
To: [VTM] <[VTM]>
Cc: [RTM] <[RTM]>, [Visualization PI] <[Visualization PI]>
External Email

Hi [VTM],
[RTM] and I decided to submit the paper somewhere else. This week we got some breakthroughs that we like to include in the paper but we won't have enough time for it--Sharzad figured out a way to instrument halide's native runtime to collect OTF2 traces, and I got very promising results after integrating BLAS functions built with Halide in Phylanx.

I'll let you know as soon as we find a suitable venue.

Thank you!

Best,
[RTM]
[Quoted text hidden]
[VTM] <[VTM]>	Thu, Nov 18, 2021 at 11:44 AM
To: [RTM] <[RTM]>
Cc: [RTM] <[RTM]>, [Visualization PI] <[Visualization PI]>
Hi [RTM],

Thank you. That sounds great and exciting! From your new findings (by integrating BLAS functions), If you need to discover some more insights (like thread utilization, or how a better task scheduling in HPX leads to reduced overall execution time, or if it is using mostly tread-local CPU caches or RAM, etc.), I think I can do some analysis through Traveler to find out some.

BTW, I've fixed the python 3.9 compatibility issue in Traveler.

Best,
[VTM]
[Quoted text hidden]
[VTM] <[VTM]>	Thu, Nov 18, 2021 at 1:28 PM
To: [RTM] <[RTM]>
Cc: [RTM] <[RTM]>, [Visualization PI] <[Visualization PI]>
Hi [RTM],

If you are able to collect the otf2 traces (with some PAPI counters enabled), could you please share the otf2 traces (along with the actual program codes) of your new programs (after integrating BLAS functions built with and without Halide in Phylanx)? Or possibly some direction on how I could collect those myself.

Thanks,
[VTM]
[Quoted text hidden]
[RTM] <[RTM]>	Thu, Nov 18, 2021 at 3:32 PM
To: [VTM] <[VTM]>
Cc: [RTM] <[RTM]>, [Visualization PI] <[Visualization PI]>
External Email

Hi [VTM],

Thank you! Your analyses will be really helpful.

I haven't looked much into the traces, but I just ran the following example (Halide+HPX in Phyalnx) w/ APEX_OTF2=1 and put trace data on rostam:
source: [Redacted]/blob/halide-blas/examples/test_halide.py
trace: rostam:/data/halide/halideData/phylanx/dgemm_16_py

Please note that in this example there are two functions where each called twice!

I will collect trace data for more examples sometime next week, or maybe early the week after, but in case you're interested in running some examples for yourself, here is a script that builds the whole pipeline:
[Redacted]/master/rostam/build_phylanx_halide.sh

Thanks for fixing the Python3.9 issue.

Best,
[RTM]



[Quoted text hidden]
[VTM] <[VTM]>	Thu, Nov 18, 2021 at 4:06 PM
To: [RTM] <[RTM]>
Cc: [RTM] <[RTM]>, [Visualization PI] <[Visualization PI]>
Hi [RTM],

Thank you [RTM]. I just checked your data in Rostam and it looks like it has all the Phylanx primitive in it. It's good to see the phylanx primitives in the traces.

Also, thanks for sharing the script to build the whole pipeline. I guess I'll try to take a spin on it. Looking forward to having more relevant trace data.

Best,
[VTM]
[Quoted text hidden]
[RTM] <[RTM]>	Thu, Nov 18, 2021 at 4:28 PM
To: [VTM] <[VTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>
External Email



On Thu, Nov 18, 2021 at 5:06 PM [VTM] <[VTM]> wrote:
Hi [RTM],

Thank you [RTM]. I just checked your data in Rostam and it looks like it has all the Phylanx primitive in it. It's good to see the phylanx primitives in the traces.

Cool! It also reminded me that I need to annotate HPX for loops so they are also properly named in traces. 

Also, thanks for sharing the script to build the whole pipeline. I guess I'll try to take a spin on it. Looking forward to having more relevant trace data.

Please use the halide-blas branch. After building everything, you’ll also need to copy *.so files in phylanx_halide to phylanx’s build/install directory. Let me know if you had any issues.

Best,
[RTM]
[Quoted text hidden]
[RTM] <[RTM]>	Wed, Dec 1, 2021 at 10:54 AM
To: [VTM] <[VTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>
External Email

Hi [VTM],
I put the trace data for dgemm (level-3 BLAS) and dgemv (level-2 BLAS) with different configurations under /data/halide/phylanx/blas on rostam. You can find the source code, scripts, ... in the same directory.

These are all run with HPX and the parallel for loops are found as 'halide_hpx_for' in the trace data.

Please let me know if you need any additional information, or you want me to run any other experiments.

Thanks!

Best,
[RTM]
[Quoted text hidden]
[VTM] <[VTM]>	Wed, Dec 1, 2021 at 11:42 AM
To: [RTM] <[RTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>
Hi [RTM],

I cannot access the blas folder in Rostam. (please check the attached screencap)

Thanks,
[VTM]
[Quoted text hidden]

		Capture.JPG
19K
[RTM] <[RTM]>	Wed, Dec 1, 2021 at 12:04 PM
To: [VTM] <[VTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>
External Email

My mistake, sorry! Please check again.

Thanks!

Best,
[RTM]
[Quoted text hidden]
[VTM] <[VTM]>	Wed, Dec 1, 2021 at 12:25 PM
To: [RTM] <[RTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>
Hi [RTM], 

Thanks. I can access the folder now. Also thanks for generating all these trace data and sharing the scripts. These are valuable data for me.

One quick question -- is there any way to collect the PAPI counter data also (only available ones)? If this needs just setting up some environment variables, then if you could tell me which ones, I can regenerate the traces myself with the PAPI counters.

Best,
[VTM]
[Quoted text hidden]
[RTM] <[RTM]>	Wed, Dec 1, 2021 at 1:23 PM
To: [VTM] <[VTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>
External Email

Glad it's useful to you.

I didn't build APEX with PAPI, but I can give it a try. Do you have any specific counters in mind? Here are the list of what's available on Rostam:
[Redacted]/22676d092b13d39125a26887cd5eeb03

Best,
[RTM]
[Quoted text hidden]
[VTM] <[VTM]>	Wed, Dec 1, 2021 at 1:36 PM
To: [RTM] <[RTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>
Although I am not sure right now, which ones will become handy, but on top of my head, I guess the followings would be helpful,

- PAPI_TOT_(CYC/INS)
- PAPI_(L1/L2/L3)_DCM
- PAPI_(L1/L2)_(LDM/STM)

Thanks,
[VTM]
[Quoted text hidden]
[RTM] <[RTM]>	Wed, Dec 1, 2021 at 3:42 PM
To: [VTM] <[VTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>
External Email

Thanks, I'll let you know once I rebuild with PAPI.

Best,
[RTM]
[Quoted text hidden]
[VTM] <[VTM]>	Wed, Dec 1, 2021 at 4:06 PM
To: [RTM] <[RTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>
Thank you [RTM]. I've got no rush with this. I'll be engaged with my courseworks for the next 2 weeks anyway.

Best,
[VTM]
[Quoted text hidden]
[RTM] <[RTM]>	Thu, Dec 2, 2021 at 10:50 AM
To: [VTM] <[VTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>
External Email

Hi [VTM],
I updated the script to enable PAPI counters:
[Redacted]/master/rostam/build_phylanx_halide.sh

Here's an output example for PAPI_L2_DCM:
[Redacted]/37c90d6f4b247819ed1631439f3be41a

I don't quite understand the format of the output. It seems the last number is the number of cache misses for a particular thread, but I'm not sure about the rest of the numbers in the middle; we'll need to ask [Runtime Lead].

Good luck with your courseworks!

Best,
[RTM]
[Quoted text hidden]
[VTM] <[VTM]>	Thu, Dec 2, 2021 at 11:04 AM
To: [RTM] <[RTM]>
Cc: [Visualization PI] <[Visualization PI]>, [RTM] <[RTM]>
Thank you very much [RTM]!

Best,
[VTM]
[Quoted text hidden]

==> supplemental-materials/interview_recording_transcript_P1.txt <==
interviewer: ok so, can you please go into the link I've provided you in the chat, and load the link and share your screen?
P1: yeah ok. (P1 load traveler), what do you need to do me now?
interviewer: can you please share your screen? I think I already enabled that, so you should be able to. you can see that there is a green button at the bottom here in zoom. ooh ok (P1 shared her screen). Thank you. ok so, so you can see that so this dataset is generated from an HPX program running kmeans algorithm in 16 cores. so right, you can take couple of minutes to explore this dataset and see what is going on with this dataset, of course you can ask me any questions if you like.
P1: ok. so what do you mean the utilization. whats the unit of it?
interviewer: ok so this is the number of CPU cores is being utililized at that particular time. ok so since we are using 16 cores, so here you can see that it has at most the number is 2, in the y-axis, it basically means that among the whole utilization there is atmost at a time 2 CPUs is being utilized, among the 16 CPUs.
interviewer: so another thing is that, you can scroll up to zoom in and scroll down to zoom in in the gantt view also. so you can see that there is couple of smaller bars here, we call these interval bars. so thats why you see, there are very smaller ones, if you zoom in more, you can see the interval bars more clearly. (P1 starts scrolling in the gantt view)
P1: oh they are changed at the same time (pointed to utilization view and gantt view). this two graph
interviewer: yeah, exactly. yeah. you can click and drag (P1 clicked on the gantt view and started dragging) yeah, you can see that, yeah. 
P1: what do you want me to do.
observer: another thing is that if you wanna zoom in quickly you can take that gray box on the top view, and take the edges and just make them smaller and that will make the window on the bottom bigger. 
interviewer: oh ok. 
observer: I meant the one at the utilization view, you see the gray box at the top?
P1: so how do you explain, this bar is so dark (pointed to 0-T15 row in gantt view) and they have many intervals (ponted to other locations in gantt). 
interviewer: so the things is that, there is very smaller interval bars here so since you are in a zoomed-out state so thats why you are seeing a longer single longer bars, so I would suggest if you notice that in the utilization view so there is a gray box, so in the upper left portion, in the utilization view, so if you like drag the border of the box, then it will, then you can like zoom in more faster. 
observer: ok so you are in the gantt view right now, right, so if you go up right on top of it, the utilization view, go up further, further up, further up into the next view, not within that tab, in the in the other chart, ok so move your mouse up another couple of centimeters, without touching anything just move the where is your cursor is up. so see where is the source file?
P1: where is the source file?
observer: so do you see the text that says source files? alright now go to the left, ok yeah, so see this is the gray thing here, if you go to the side of it where the line is, yeah ok if you hover over the line, thats at the end of the gray box, now drag that, if you drag that in it becomes a lot smaller. then you can view that to alright. 
P1: thank you, thank you so much. 
observer: and you can drag the other side of the box too. so you can get a really small view that way. 
P1: I think this branch, joins.
interviewer: so the bars in the utilization view, if you like drag them to very close to each other, it will be very high level zoomed in state, then you can start to see that, the smaller lines in the gantt view will be bigger and they will appear as an interval bar. so, if you click on the interval bar on the gantt view you can see that, you can see its details. in the top right you can see that it's primitive name, and its other metadata information. 
P1: so this lines represents dependency right?
interviewer: dependency yeah. so, if you feel more comfortable with the dataset, I would like to go to the next task. 
P1: ok.
interviewer:  can you locate the longest interval bar here? let me give you a hint. you can load up the interval histogram view, from the hamburger menu at the top left, (P1 brought the interval histogram view and tried to click on the right most bar) so, the click on the interval histogram view doesnt work. you have to like click and drag to draw the, draw a rectangle highlighting, horizontally yeah, if you go into the interval histogram view, like if you click in the blank space and start dragging, then it will start drawing a, yeah like this. (P1 tried to draw a smaller highlight in the interval histogram view). You can drag a longer one also, as long as the bar is being yeah, you can see that its getting highlighted in the. 
(P1 found out the primitve 'run_as_hpx_thread', hovered her mouse and said) P1: this one?
interviewer: yes, ok cool. and then I am moving on to the next task. can you find the primitive with the highest occurence in terms of total execution time? 
P1: sorry I didn't get it.
interviewer: so can you find a primitive, you see that, when you selected this interval bar, you see its primitive name in the top right, its primitive name is run_as_hpx_thread. so right now your task is to, so you can see that there is like many primitive here right? so you have to find out the primitive which has highest occurence in the total execution. so did you understand my task?
P1: No
interviewer: so the interval histogram view is showing you the lenght of a specific task. since you already found out the longest one by using the interval histogram view, ok so you can utilize the dependency tree view to find out that one. you can find out the dependency tree view from the hamburger menu in the top left. 
observer: you can also close some of the other views, if you are not using them to have more space or drag things on top of each other. 
P1: Now I am kind of consuing how to find. is this one no? (clicked on the run_helper node)
interviewer: ok I actually did show you a feature, if you click on the thereis like a triangle, besides each node, if you click on that, then it will like collapse the whole tree. then it will also be easier for you to visualize the whole tree at a time. if you click on a specific triangle, you see there is like a smaller triangle here , (P1 hover over a triangle) yeah, if you click on this, it will collapse yeah like this. (P1 collapsed it then closed the task dependency tree and start navigating in the interval histogram view, clicked on the drop down menu and choosed all primitives)
P1: so how can I find it out?
interviewer: so in the umm, task dependency tree, if you bring it, so you see that, the nodes are colored coded here, so the nodes are color coded depending on their occurences in terms of total execution time, so you highlighted one of them, but there is couple of others in the bottom part of that tree, if you scroll down you might see some couple ones with darker shade of purple, it will be better if you like collapse the tree then, you see that the top one, all of has like lighter purple, right now definietly the most occured primitive doesn't exist here okay, then you can like collapse the whole subtree, in this node rooted at run_helper. then you can consequently start, browsing the other nodes also and see that if its there or not. ok so let me walk you through it, you see that, the triangle in the top left, click that one yeah, so you can click on the triangle again, then scroll a little bit, yeah, so yeah click this one, it will make the tree more smaller (walking through collapsing the whole tree), I think you should click on the left most one here, I think we dont have, ok, you see that yeah, the tree is little bit smaller now, and now you can see the one with the highest occurence ok. I think we should move on. I think in this case the tree was little bit bigger thats why it was harder to find the perfect one. your next task is to highlight at which portion of time, the CPU utilization is higher, and your first task is that, and what is the related primitive. yeah you need to bring the gantt timeline here also, for that, (P1 tried to find the PAPI counters) I dont think you need to bring the PAPI counters for this task now, I dont think you need to do this, your first task is to find out the highest number of cpu utilization, so the PAPI_TOT_CYC is actually the total cycle, so at the top left you see the CPU utilization view, you can track the CPU utilization in that chart. 
P1: where is the CPU chart
interviewer: the top left one, it says utilization view, just locate where the utilization is highest,
P1: (pointing between the 1M ns and 1.5M ns) here?
interviewer: yeah this portion of the utilization ok, and then right now the related primitive. if you highlight that part portion, you can see the executions in the gantt view, just click and drag over this portion. yes like this. you can see the intervals in the gantt view. if you click on any of the interval bar in the gantt view, then you can see their related primitive name and also by tracking their parents you will find out the responsible primitive, for this utilization, you see there is like a yellow line. I think we can, we are at a time. I just have couple of last questions about your experiene using this Traveler platform. so which of the view you think was most helpful to know the executions.
P1: whats the questions?
interviewer: you see there is couple of interfaces here, which of these interface helped you most to parform a sepecific task
P1: ooh I think the, to me the, I think the function division are clear but I am not very familiar so I think its very easy to handle but I actually need to learn by myself to take times more I think. 
interviewer: so do you have any like additional proposal we could add here? so some kind of additional feature we could add here to make your task easier?
P1: ok just informal a lazy workeraround plus does it capture some significant features automatically like it is able to put all the elapsed time, top hardware pause, cpu metrices, perfomrnae information, this information together and just report it to the user. Yeah this is what I am thinking about more. 
interviewer: do you, I think you already mentioned that, but have you ever used any other performance visualization tool like this before?
P1: No, I just heard about VTune, but I haven't used that.
interviewer: ok, do you have any last comment on this?
P1: I think its also, yeah, because I have no experience about this programs anlayzation tool also I think its good enough for me to do the performance analyze. yeah. 
interviewer: ok cool. so can you please tell me about your experience working with HPX. 
P1: I think I have no.
observer: how long have you been working with [redacted] (runtime team leader name), 
P1: just 1 year, and this is the third semester working with [redacted] (runtime team leader name) and I just do the algorithm performance measurement work now.
observer: ok.
inerviewer: ok then, thank you so I think that's all for this evaluation session.
observer: ok [redacted] (interviewer) will follow up with you so that we can know where to send your gift card. 
P1: yeah, I should have explore it myself more, because I want to use this tool for my experiment. 
observer: thats great, we are always looking for people who want to try using it and we are happy to help out. 
P1: thats great thank you 
interviewer: thank you so much. I am going to stop recording.

==> supplemental-materials/interview_recording_transcript_P1_coded.txt <==
interviewer: ok so, can you please go into the link I've provided you in the chat, and load the link and share your screen?
P1: yeah ok. (P1 load traveler), what do you need to do me now?
interviewer: can you please share your screen? I think I already enabled that, so you should be able to. you can see that there is a green button at the bottom here in zoom. ooh ok (P1 shared her screen). Thank you. ok so, so you can see that so this dataset is generated from an HPX program running kmeans algorithm in 16 cores. so right, you can take couple of minutes to explore this dataset and see what is going on with this dataset, of course you can ask me any questions if you like. **trials: E1**
P1: ok. so what do you mean the utilization. whats the unit of it?
interviewer: ok so this is the number of CPU cores is being utililized at that particular time. ok so since we are using 16 cores, so here you can see that it has at most the number is 2, in the y-axis, it basically means that among the whole utilization there is atmost at a time 2 CPUs is being utilized, among the 16 CPUs.
interviewer: so another thing is that, you can scroll up to zoom in and scroll down to zoom in in the gantt view also. so you can see that there is couple of smaller bars here, we call these interval bars. so thats why you see, there are very smaller ones, if you zoom in more, you can see the interval bars more clearly. (P1 starts scrolling in the gantt view)
P1: oh they are changed at the same time (pointed to utilization view and gantt view). this two graph
interviewer: yeah, exactly. yeah. you can click and drag (P1 clicked on the gantt view and started dragging) yeah, you can see that, yeah. 
P1: what do you want me to do.
observer: another thing is that if you wanna zoom in quickly you can take that gray box on the top view, and take the edges and just make them smaller and that will make the window on the bottom bigger. 
interviewer: oh ok. 
observer: I meant the one at the utilization view, you see the gray box at the top?
P1: so how do you explain, this bar is so dark (pointed to 0-T15 row in gantt view) and they have many intervals (ponted to other locations in gantt). 
interviewer: so the things is that, there is very smaller interval bars here so since you are in a zoomed-out state so thats why you are seeing a longer single longer bars, so I would suggest if you notice that in the utilization view so there is a gray box, so in the upper left portion, in the utilization view, so if you like drag the border of the box, then it will, then you can like zoom in more faster. 
observer: ok so you are in the gantt view right now, right, so if you go up right on top of it, the utilization view, go up further, further up, further up into the next view, not within that tab, in the in the other chart, ok so move your mouse up another couple of centimeters, without touching anything just move the where is your cursor is up. so see where is the source file?
P1: where is the source file?
observer: so do you see the text that says source files? alright now go to the left, ok yeah, so see this is the gray thing here, if you go to the side of it where the line is, yeah ok if you hover over the line, thats at the end of the gray box, now drag that, if you drag that in it becomes a lot smaller. then you can view that to alright. 
P1: thank you, thank you so much. 
observer: and you can drag the other side of the box too. so you can get a really small view that way. 
P1: I think this branch, joins.
interviewer: so the bars in the utilization view, if you like drag them to very close to each other, it will be very high level zoomed in state, then you can start to see that, the smaller lines in the gantt view will be bigger and they will appear as an interval bar. so, if you click on the interval bar on the gantt view you can see that, you can see its details. in the top right you can see that it's primitive name, and its other metadata information. 
P1: so this lines represents dependency right?
interviewer: dependency yeah. so, if you feel more comfortable with the dataset, I would like to go to the next task. 
P1: ok.
interviewer:  can you locate the longest interval bar here? let me give you a hint. you can load up the interval histogram view, from the hamburger menu at the top left, (P1 brought the interval histogram view and tried to click on the right most bar) so, the click on the interval histogram view doesnt work. you have to like click and drag to draw the, draw a rectangle highlighting, horizontally yeah, if you go into the interval histogram view, like if you click in the blank space and start dragging, then it will start drawing a, yeah like this. (P1 tried to draw a smaller highlight in the interval histogram view). You can drag a longer one also, as long as the bar is being yeah, you can see that its getting highlighted in the. **trials: E2**
(P1 found out the primitve 'run_as_hpx_thread', hovered her mouse and said) P1: this one? **E2: done with help**
interviewer: yes, ok cool. and then I am moving on to the next task. can you find the primitive with the highest occurence in terms of total execution time?  **trials: E3**
P1: sorry I didn't get it. **threats: cannot understand the trial**
interviewer: so can you find a primitive, you see that, when you selected this interval bar, you see its primitive name in the top right, its primitive name is run_as_hpx_thread. so right now your task is to, so you can see that there is like many primitive here right? so you have to find out the primitive which has highest occurence in the total execution. so did you understand my task?
P1: No
interviewer: so the interval histogram view is showing you the lenght of a specific task. since you already found out the longest one by using the interval histogram view, ok so you can utilize the dependency tree view to find out that one. you can find out the dependency tree view from the hamburger menu in the top left. 
observer: you can also close some of the other views, if you are not using them to have more space or drag things on top of each other. 
P1: Now I am kind of consuing how to find. is this one no? (clicked on the run_helper node)
interviewer: ok I actually did show you a feature, if you click on the thereis like a triangle, besides each node, if you click on that, then it will like collapse the whole tree. then it will also be easier for you to visualize the whole tree at a time. if you click on a specific triangle, you see there is like a smaller triangle here , (P1 hover over a triangle) yeah, if you click on this, it will collapse yeah like this. (P1 collapsed it then closed the task dependency tree and start navigating in the interval histogram view, clicked on the drop down menu and choosed all primitives)
P1: so how can I find it out?
interviewer: so in the umm, task dependency tree, if you bring it, so you see that, the nodes are colored coded here, so the nodes are color coded depending on their occurences in terms of total execution time, so you highlighted one of them, but there is couple of others in the bottom part of that tree, if you scroll down you might see some couple ones with darker shade of purple, it will be better if you like collapse the tree then, you see that the top one, all of has like lighter purple, right now definietly the most occured primitive doesn't exist here okay, then you can like collapse the whole subtree, in this node rooted at run_helper. then you can consequently start, browsing the other nodes also and see that if its there or not. ok so let me walk you through it, you see that, the triangle in the top left, click that one yeah, so you can click on the triangle again, then scroll a little bit, yeah, so yeah click this one, it will make the tree more smaller (walking through collapsing the whole tree), I think you should click on the left most one here, I think we dont have, ok, you see that yeah, the tree is little bit smaller now, and now you can see the one with the highest occurence ok. I think we should move on. I think in this case the tree was little bit bigger thats why it was harder to find the perfect one. your next task is to highlight at which portion of time, the CPU utilization is higher, and your first task is that, and what is the related primitive. yeah you need to bring the gantt timeline here also, for that, (P1 tried to find the PAPI counters) I dont think you need to bring the PAPI counters for this task now, I dont think you need to do this, your first task is to find out the highest number of cpu utilization, so the PAPI_TOT_CYC is actually the total cycle, so at the top left you see the CPU utilization view, you can track the CPU utilization in that chart. **E3: unsuccessful**
P1: where is the CPU chart
interviewer: the top left one, it says utilization view, just locate where the utilization is highest, **trials: E4**
P1: (pointing between the 1M ns and 1.5M ns) here?
interviewer: yeah this portion of the utilization ok, and then right now the related primitive. if you highlight that part portion, you can see the executions in the gantt view, just click and drag over this portion. yes like this. you can see the intervals in the gantt view. if you click on any of the interval bar in the gantt view, then you can see their related primitive name and also by tracking their parents you will find out the responsible primitive, for this utilization, you see there is like a yellow line. I think we can, we are at a time. I just have couple of last questions about your experiene using this Traveler platform. so which of the view you think was most helpful to know the executions. **E4: partially, just highest util not primitive**
P1: whats the questions?
interviewer: you see there is couple of interfaces here, which of these interface helped you most to parform a sepecific task **interview: I1**
P1: ooh I think the, to me the, I think the function division are clear but I am not very familiar so I think its very easy to handle but I actually need to learn by myself to take times more I think. **I1: I cant tell, I have to learn by myself**
interviewer: so do you have any like additional proposal we could add here? so some kind of additional feature we could add here to make your task easier? **interview: I4**
P1: ok just informal a lazy workeraround plus does it capture some significant features automatically like it is able to put all the elapsed time, top hardware pause, cpu metrices, perfomrnae information, this information together and just report it to the user. Yeah this is what I am thinking about more. **I4: hardware performance info report to user**
interviewer: do you, I think you already mentioned that, but have you ever used any other performance visualization tool like this before? **interview: I3**
P1: No, I just heard about VTune, but I haven't used that. **I3: no**
interviewer: ok, do you have any last comment on this? **interview: I6**
P1: I think its also, yeah, because I have no experience about this programs anlayzation tool also I think its good enough for me to do the performance analysis. yeah. **I6: good enough for me to do the performance analysis**
interviewer: ok cool. so can you please tell me about your experience working with HPX. **interview: I5**
P1: I think I have no.
observer: how long have you been working with [redacted] (runtime team leader name), 
P1: just 1 year, and this is the third semester working with [redacted] (runtime team leader name) and I just do the algorithm performance measurement work now. **I5: None, H-1year**
observer: ok.
inerviewer: ok then, thank you so I think that's all for this evaluation session.
observer: ok [redacted] (interviewer) will follow up with you so that we can know where to send your gift card. 
P1: yeah, I should have explore it myself more, because I want to use this tool for my experiment. 
observer: thats great, we are always looking for people who want to try using it and we are happy to help out. 
P1: thats great thank you 
interviewer: thank you so much. I am going to stop recording.

==> supplemental-materials/interview_recording_transcript_P2.txt <==
interviewer: can you please share your screen and then load traveler in your web browser.
P2: can you see my screen?
interviewer: yeah. I can see it.
P2: ok cool.
interviewer: ok so, now you can use this interface to explore on your own and check the dataset and get familiarized with it. so little bits of heads up, so this is the kmeans dataset, so kmeans, this program is actually running a kmeans algorithm, so which is basically trying to like find out some centroids points from a couple of nodes, couple of bunch of points, so yeah. you dont need to like understand the whole program here, you just need to like get familiarized with the features of the Traveler. like how the execution is happening and so on.
P2: one seconds
interviewer: yeah so no problem. (P2 stoped is video for couple of moments and then come back)
P2: hello, sorry to interrupt you,
interviewer: its ok, no problem. 
P2: yeah ok, yeah like, I understood like what should happen, can you repeat like what I should do?
interviewer: you just take couple of minutes and explore the dataset and what you notice in the dataset and also ofcourse you can ask me any questions like if you found some anything interesting here.
P2: ok. (P2 start scrolling in the code view, seems to check the main function and then find the move_centroids function, then looked at the kmeans_t function and follow along the other function). ok what I understood from the code is like, uh, so first it loads the data in the csvs, and it randomly generates like, it chooses a data from the csv file and then, leap of from the kmeans algorithm with the help of these 3 functions, so first we initiazed the centroids, then at each step we tried to move the centroid, (he click the expland icon in the top left and then collapsed it, seems like he wanted to bring the menu, he clicked on the hamburger menu and bring up the task dependency tree, he clicked on run_helper, then clicked on kmeans_t node) I think the most of the computation is happening at this function (pointed to kmeans_t) kmeans_t, thats why I think, it uses cpu more at this time, and what is this doing, (pointing to phylanx_primitive_eval_action), it doesnt have any children.
interviewer: yeah so, this is just related to phylanx, so the thing is that, this python is being translated using phylanx, this python program is being translated to in physl code, theres like couple of things happening here, so you can consider those things are just auxilary functions, those are not related to the actual code ok. 
P2: I think I just locate another thread, this is the lambda (pointing to the node in the tree and then checking the code, then bring up the PAPI_L1_DCM), ok so, I just click at the root node. clicked on the root and then kmeans_t node, (hovering over the functional box plot view), so uh, so y-axis indicate it missed 4 times right? 
interviewer: so yeah, thats an interesting question, so here the data is represented as a rate, if you hover your mouse over the y-axis then you can see that yeah, so the rate is being calculated using. so, basically its just, for example, for two consecutive values, its taking the differnce of those two values, and then divide that by the time, time difference, its basically showing you the rate, 
P2: its gradient actually 
interviewer: yeah, you can say that, 
observer: and the white line here is the average rate across all processors, whereas the um the thick white line is that, whereas you see the range, becuase theres 16 processors, right, so we are not showing 16 lines, we are showing the lowest, the highest, the average, and 1 standard deviation, yeah, becuase time is so huge, we cannot show the individual misses in times, but we can show you some kind of how many misses are happening per time. 
P2: ok yeah, I got it, yeah. (then he starts browsing the tree view) so like if I want to just, look into the times of just this one, then I should go to this particular parameter, 
interviewer: you might find the related primitives in here, so since this is a variable so, so most likely you might find it like a slash variable slash centroids like this, 
P2: (clicked on the centroid node) yeah, I think this one.
interviewer: yeah
P2: ok yeah. so does this mean like its not using much of CPU or something.
interviewer: so, yeah, you see that, this is, there is like couple of branching happening here, for this particular branch there is not much execution happening, you might find this exact primitive in other branch also, in the dependency tree. so.
P2: yeah, ok. (he brought the interval histogram view  and then reposition the interfaces, dragged theleft most part in there). so the majority of the exectuion is for the kmeans and it is very short. the time interval bars are very short. 
interviewer: so in the gantt view you can see that, there is very, since you are in a very zoomed-out state, so it might seemed that, theres like um couple of them, but they are actually very smaller one, if you start zoom in then you can find that, If you feel more comfortable then I am going to, I would like to move on to the next task.
P2: yeap, ok sure. 
interviewer: can you locate the longest interval bar here? the longest one?
P2: ok yeah, I think we get to this one (clicked on the interval histogram view, the view was blank due to a bug, but P2 overcomed by himself by closing both the gantt and interval histogram view, and reopening the interval histogram view) if I just click this one.
interviewer: ok
P2: (he highlighted the right most portion from the interval histogram view and then bring up the gantt view and reorganize the views). ok I think this is the one. (pointing to the right interval bar). 
interviewer: ok yeah. cool. ok then the next task is, can you find the primitive with the highest occurence so in terms of total execution time? 
P2: highest occurance, ok. (tried clicking on the left most bar in interval histogram view)
interviewer: a single primitive with highest occurence
P2: (keep browsing in the interval histogram tried selecting the bars) how do I select this one?
interviewer: so theres no feature, if you click on a particular bar it will not select anything but if you start click and drag like this, yeah, it will highlight that, highlight it, yeah.
P2: ok but I dont have a most but I dont know how to zoom in this one.
interviewer: ok yeah you cannot zoom into the interval histogram view, yeah so there is also no zoom in functionality.
P2: ok like, uh, you want the primitive with highest frequency right like the one which occured most of the time?
interviewer: yeah
P2: (the gantt view keep loading, he tried to update the highlighting maybe thinking the loading icon will go away, then he bring up the task dependency tree and start browsing it)
interviewer: so let me uh yeah, let me give you a hint, the task dependency tree will help you here. the dependency tree view, here yeah yeah.
P2: (keep browsing the tree)
interviewer: we are running out of time, so I am gonna just say it, so you see the nodes in the interval, task dependency tree are highlighted with different colors, depending on their occurances, the more darker ones mean that it has more higher frequency, 
P2: sorry I didn't, sorry I didn't understand
interviewer: I was saying that, the nodes in the task dependency tree here, they are color coded in terms of their frequency, the higher they have frequency in terms of their total execution time they have a more darker shade, the lighter ones have smaller frequency in terms of total execution time, 
P2: so this node has highest
interviewer: so because, you see that, we are now considering a each primitive by its own, so thats why, you know the primitives in the right most part, they have shorter duration, they are very tiny, you can see that easily in the gantt view, but this one it has like a comparatively more longer length
P2: ok
interviewer: your next taks is, can you locate the highest CPU utilization and responsible primitive for it? like at which portion of time the cpu utilization is very high compared to the other locations, I mean compared to the other times.
P2: this one, (browsed in the correct time form the utilization view)
interviewer: yeah, can you track down which primitive is causing this?
P2: ok, (trying to deselect the node which was already beign selected, closed the tree view and repopen that, it was still beign selected) ok so why is this still selected (pointing to that)?
interviewer: you can click on it again and then it will get unselected. 
P2: (selected the kmeans_t node) this is the function using most of the time 
interviewer: ok yeah so this actually this function which's name is kmeans_t its actually like causing the, its actually the main responsible one which is actually calling other functions also which ultimately contributed to the highest cpu utilization. ok 
P2: so if I click on each node at the level 1, then we get to know, which one is using the most.
interviewer: yeah, if you keep following the child also you then you can also find out the more specific one. but thats ok. so your last one is um, just a quick task, can you click on the hamburger menu again, then open view then papi, the last one, papi_l1_dcm, and also bring out the l2_dcm similarly, and can you please like zoom out and show the total utilization from the utilization view you can yeah click and drag yeah. so can you find any relationship between the CPU utilization and this level 1 and level 2 data cache miss?
P2: yeah, ok, so, ok the CPUs get more utiilized and then I think prediction becomes like not uniform, or so I think uh, the prediction is working for level 1 and CPU utilizes it more, or I think thats what. 
interviewer: ok thank you. I think that's all of the task I have got for you now. so I just want to know like your experience about using this Traveler interface, so which view specifically helped you most when you performed the tasks?
P2: I think uh, this one the utilization view, would help I think that helped me a lot and then the task dependency graph as well because it will get to know which one is useful at one point whats the dependency from there we can get over utilization easily, and uh, even this helps a lot, like performance counters, I think yeah they are more helpful, when we look out for different things.
interviewer: ok. do you have any specific, any prefrence for any specific feature in here? like you liked that feature very, like the feature most?
P2: I would definitely say performance counters like we can add more what are available right? yeah so, and the second one is the dependency tree.
interviewer: do you have any experience using any other kinds of performance analysis visualization tools?
P2: no, this is my first one, 
interviewer: do you have any proposal for any additional features that we could add in here?
P2: uh I think, maybe yeah I think, selecting multiple bars at points like, as you said like, for histogram it was available like it shwoing multiple graphs oh bars at once, in the same way like if you can do multiple things at the gantt view or something 
interviewer: so you mean like selecting multiple interval bars at a time in the gantt view right? 
P2: I have a question, so for python it is I dont know if it is running automatically, but what about c++, if we can do the same thing there? 
interviewer: yeah you can also run your c++ programs also, so the thing is that yeah, with the c++ you just have to like uh include the related pyhton library, I mean, phylanx libraries and it will work. 
observer: also I think, the plan with this whole thing is to make sure that it works, with the rest of HPX, so since a lot of HPX , I just realized my camera was off so sorry about that, since HPX is a lot of c++, the point is for it to work, we haven't tested it much becasue we were doing this phylanx projects, but we are happy to work with anybody who wants to use it, I know [redacted](runtime team leader) is interested in that too. 
P2: so I think we can directly use HPX right, with the trace data, 
observer: yeah the tree is built of of with the trace data, so it should work. 
P2: I think I'll definitely use it 
interviewer: can you please tell use that how long have you been working with [redacted](runtime team leader)?
P2: uh its been almost like, I was working with him from last GSoC, so I think its almost an year now. exactly the same time from last year. I have been mostly working on with the vectorization stuffs in HPX and so seeing this kinds of things to analyze we were lacking vectorization so thats what like if I can use performance counters, avecx to work like how many times we use the vector in stack, that would help me a lot, 
observer: also in the hamburger menu the thing right before the papi counters, I think its the HPX counters, metrics, so these are things that were collected with HPX, these are only, in this particular dataset mostly meminfo, type stufs, but I think that anything that can pass through HPX's counters we can also do something with it. 
P2: oh ok so like, I have been using HPX performance counters directly, oh I think that is wonderful yeah. 
interviewer: I think we are almost at a time its 9am. so I think thats all for this evaluation session, I am going to stop the recording.

==> supplemental-materials/interview_recording_transcript_P2_coded.txt <==
interviewer: can you please share your screen and then load traveler in your web browser.
P2: can you see my screen?
interviewer: yeah. I can see it.
P2: ok cool.
interviewer: ok so, now you can use this interface to explore on your own and check the dataset and get familiarized with it. so little bits of heads up, so this is the kmeans dataset, so kmeans, this program is actually running a kmeans algorithm, so which is basically trying to like find out some centroids points from a couple of nodes, couple of bunch of points, so yeah. you dont need to like understand the whole program here, you just need to like get familiarized with the features of the Traveler. like how the execution is happening and so on. **trial: E1**
P2: one seconds
interviewer: yeah so no problem. (P2 stoped is video for couple of moments and then come back)
P2: hello, sorry to interrupt you,
interviewer: its ok, no problem. 
P2: yeah ok, yeah like, I understood like what should happen, can you repeat like what I should do?
interviewer: you just take couple of minutes and explore the dataset and what you notice in the dataset and also ofcourse you can ask me any questions like if you found some anything interesting here.
P2: ok. (P2 start scrolling in the code view, seems to check the main function and then find the move_centroids function, then looked at the kmeans_t function and follow along the other function). ok what I understood from the code is like, uh, so first it loads the data in the csvs, and it randomly generates like, it chooses a data from the csv file and then, leap of from the kmeans algorithm with the help of these 3 functions, so first we initiazed the centroids, then at each step we tried to move the centroid, (he click the expland icon in the top left and then collapsed it, seems like he wanted to bring the menu, he clicked on the hamburger menu and bring up the task dependency tree, he clicked on run_helper, then clicked on kmeans_t node) I think the most of the computation is happening at this function (pointed to kmeans_t) kmeans_t, thats why I think, it uses cpu more at this time, and what is this doing, (pointing to phylanx_primitive_eval_action), it doesnt have any children.
interviewer: yeah so, this is just related to phylanx, so the thing is that, this python is being translated using phylanx, this python program is being translated to in physl code, theres like couple of things happening here, so you can consider those things are just auxilary functions, those are not related to the actual code ok. 
P2: I think I just locate another thread, this is the lambda (pointing to the node in the tree and then checking the code, then bring up the PAPI_L1_DCM), ok so, I just click at the root node. clicked on the root and then kmeans_t node, (hovering over the functional box plot view), so uh, so y-axis indicate it missed 4 times right? 
interviewer: so yeah, thats an interesting question, so here the data is represented as a rate, if you hover your mouse over the y-axis then you can see that yeah, so the rate is being calculated using. so, basically its just, for example, for two consecutive values, its taking the differnce of those two values, and then divide that by the time, time difference, its basically showing you the rate, 
P2: its gradient actually 
interviewer: yeah, you can say that, 
observer: and the white line here is the average rate across all processors, whereas the um the thick white line is that, whereas you see the range, becuase theres 16 processors, right, so we are not showing 16 lines, we are showing the lowest, the highest, the average, and 1 standard deviation, yeah, becuase time is so huge, we cannot show the individual misses in times, but we can show you some kind of how many misses are happening per time. 
P2: ok yeah, I got it, yeah. (then he starts browsing the tree view) so like if I want to just, look into the times of just this one, then I should go to this particular parameter, 
interviewer: you might find the related primitives in here, so since this is a variable so, so most likely you might find it like a slash variable slash centroids like this, 
P2: (clicked on the centroid node) yeah, I think this one.
interviewer: yeah
P2: ok yeah. so does this mean like its not using much of CPU or something.
interviewer: so, yeah, you see that, this is, there is like couple of branching happening here, for this particular branch there is not much execution happening, you might find this exact primitive in other branch also, in the dependency tree. so.
P2: yeah, ok. (he brought the interval histogram view  and then reposition the interfaces, dragged theleft most part in there). so the majority of the exectuion is for the kmeans and it is very short. the time interval bars are very short. 
interviewer: so in the gantt view you can see that, there is very, since you are in a very zoomed-out state, so it might seemed that, theres like um couple of them, but they are actually very smaller one, if you start zoom in then you can find that, If you feel more comfortable then I am going to, I would like to move on to the next task.
P2: yeap, ok sure. 
interviewer: can you locate the longest interval bar here? the longest one? **trials: E2**
P2: ok yeah, I think we get to this one (clicked on the interval histogram view, the view was blank due to a bug, but P2 overcomed by himself by closing both the gantt and interval histogram view, and reopening the interval histogram view) if I just click this one.
interviewer: ok
P2: (he highlighted the right most portion from the interval histogram view and then bring up the gantt view and reorganize the views). ok I think this is the one. (pointing to the right interval bar). **E2: successful**
interviewer: ok yeah. cool. ok then the next task is, can you find the primitive with the highest occurence so in terms of total execution time? **trial: E3**
P2: highest occurance, ok. (tried clicking on the left most bar in interval histogram view)
interviewer: a single primitive with highest occurence
P2: (keep browsing in the interval histogram tried selecting the bars) how do I select this one?
interviewer: so theres no feature, if you click on a particular bar it will not select anything but if you start click and drag like this, yeah, it will highlight that, highlight it, yeah.
P2: ok but I dont have a most but I dont know how to zoom in this one.
interviewer: ok yeah you cannot zoom into the interval histogram view, yeah so there is also no zoom in functionality. **expected: clicked on the interval histgram view to highlight**
P2: ok like, uh, you want the primitive with highest frequency right like the one which occured most of the time?
interviewer: yeah **threat: seem to not understand the trial**
P2: (the gantt view keep loading, he tried to update the highlighting maybe thinking the loading icon will go away, then he bring up the task dependency tree and start browsing it)
interviewer: so let me uh yeah, let me give you a hint, the task dependency tree will help you here. the dependency tree view, here yeah yeah.
P2: (keep browsing the tree)
interviewer: we are running out of time, so I am gonna just say it, so you see the nodes in the interval, task dependency tree are highlighted with different colors, depending on their occurances, the more darker ones mean that it has more higher frequency, **E3: unsuccessful**
P2: sorry I didn't, sorry I didn't understand
interviewer: I was saying that, the nodes in the task dependency tree here, they are color coded in terms of their frequency, the higher they have frequency in terms of their total execution time they have a more darker shade, the lighter ones have smaller frequency in terms of total execution time, 
P2: so this node has highest
interviewer: so because, you see that, we are now considering a each primitive by its own, so thats why, you know the primitives in the right most part, they have shorter duration, they are very tiny, you can see that easily in the gantt view, but this one it has like a comparatively more longer length
P2: ok
interviewer: your next taks is, can you locate the highest CPU utilization and responsible primitive for it? like at which portion of time the cpu utilization is very high compared to the other locations, I mean compared to the other times. **trial: E4**
P2: this one, (browsed in the correct time form the utilization view)
interviewer: yeah, can you track down which primitive is causing this?
P2: ok, (trying to deselect the node which was already beign selected, closed the tree view and repopen that, it was still beign selected) ok so why is this still selected (pointing to that)?
interviewer: you can click on it again and then it will get unselected. 
P2: (selected the kmeans_t node) this is the function using most of the time **E4: successful**
interviewer: ok yeah so this actually this function which's name is kmeans_t its actually like causing the, its actually the main responsible one which is actually calling other functions also which ultimately contributed to the highest cpu utilization. ok 
P2: so if I click on each node at the level 1, then we get to know, which one is using the most.
interviewer: yeah, if you keep following the child also you then you can also find out the more specific one. but thats ok. so your last one is um, just a quick task, can you click on the hamburger menu again, then open view then papi, the last one, papi_l1_dcm, and also bring out the l2_dcm similarly, and can you please like zoom out and show the total utilization from the utilization view you can yeah click and drag yeah. so can you find any relationship between the CPU utilization and this level 1 and level 2 data cache miss? **trial: E5**
P2: yeah, ok, so, ok the CPUs get more utiilized and then I think prediction becomes like not uniform, or so I think uh, the prediction is working for level 1 and CPU utilizes it more, or I think thats what. **E5: comment**
interviewer: ok thank you. I think that's all of the task I have got for you now. so I just want to know like your experience about using this Traveler interface, so which view specifically helped you most when you performed the tasks? **interview: I1**
P2: I think uh, this one the utilization view, would help I think that helped me a lot and then the task dependency graph as well because it will get to know which one is useful at one point whats the dependency from there we can get over utilization easily, and uh, even this helps a lot, like performance counters, I think yeah they are more helpful, when we look out for different things. **I1: utilization view, dependency tree view, functional box plot view**
interviewer: ok. do you have any specific, any prefrence for any specific feature in here? like you liked that feature very, like the feature most? **interview: I2**
P2: I would definitely say performance counters like we can add more what are available right? yeah so, and the second one is the dependency tree. **I2: visualizing performance counters**
interviewer: do you have any experience using any other kinds of performance analysis visualization tools? **interview: I3**
P2: no, this is my first one, **I3: no**
interviewer: do you have any proposal for any additional features that we could add in here? **interview: I4**
P2: uh I think, maybe yeah I think, selecting multiple bars at points like, as you said like, for histogram it was available like it shwoing multiple graphs oh bars at once, in the same way like if you can do multiple things at the gantt view or something **I4: selecting multiple bars in gantt view**
interviewer: so you mean like selecting multiple interval bars at a time in the gantt view right? 
P2: I have a question, so for python it is I dont know if it is running automatically, but what about c++, if we can do the same thing there? 
interviewer: yeah you can also run your c++ programs also, so the thing is that yeah, with the c++ you just have to like uh include the related pyhton library, I mean, phylanx libraries and it will work. 
observer: also I think, the plan with this whole thing is to make sure that it works, with the rest of HPX, so since a lot of HPX , I just realized my camera was off so sorry about that, since HPX is a lot of c++, the point is for it to work, we haven't tested it much becasue we were doing this phylanx projects, but we are happy to work with anybody who wants to use it, I know [redacted](runtime team leader) is interested in that too. 
P2: so I think we can directly use HPX right, with the trace data, 
observer: yeah the tree is built of of with the trace data, so it should work. 
P2: I think I'll definitely use it 
interviewer: can you please tell us that how long have you been working with [redacted](runtime team leader)? **interview: I5**
P2: uh its been almost like, I was working with him from last GSoC, so I think its almost an year now. exactly the same time from last year. I have been mostly working on with the vectorization stuffs in HPX and so seeing this kinds of things to analyze we were lacking vectorization so thats what like if I can use performance counters, avecx to work like how many times we use the vector in stack, that would help me a lot, **I5: 1 year**
observer: also in the hamburger menu the thing right before the papi counters, I think its the HPX counters, metrics, so these are things that were collected with HPX, these are only, in this particular dataset mostly meminfo, type stufs, but I think that anything that can pass through HPX's counters we can also do something with it. 
P2: oh ok so like, I have been using HPX performance counters directly, oh I think that is wonderful yeah. 
interviewer: I think we are almost at a time its 9am. so I think thats all for this evaluation session, I am going to stop the recording.

==> supplemental-materials/interview_recording_transcript_P3.txt <==
interviewer: could you please go to the link I provided you in the chat and load it in your browser	and could you please also share your screen so that we can also see how you are interacting with the interface? 
P3: (P3 share her screen) can you see that?
interviewer: yeah. thank you. so now just take couple of minutes and explore the dataset by your own. so, here um, I think, do you have any other browser other than mozilla firefox? This, um, Traveler runs best in chrome, so if you have chrome then, yeah, 
P3: yes I have but I dont use it. just a second. 
interviewer: or you can use the default, what it is called, if you have microsoft edge you can also use that. I think yeah Traveler also runs smoothly on that also.
P3: I think it should be fine now, let me share, (P3 again shared her screen)
interviewer: ok, 
P3: do I have all the axes like you showed me before (the gantt view didnt' show anything at first, but when she move the vertical slider, the interval bars appeared)
interviewer: so let me give a short introduction about this dataset. so this is a kmeans dataset, so basically this program is actually running the kmeans algorithm and then yeah it also uses 16 CPU threads to run this program. you can then now, you can now explore this dataset on your own and see whats happening with the dataset. 
observer: and you can get all the other windows through the hamburger menu at the purple one. 
P3: (brings the functional box plot view), becuase its um, its not colorful its not very easy to follow, so this is black and white, (brings the interval histogram view, and then the task dependency view, start exploring the tree, brings the line chart view) All of these tabs are working?
interviewer: yeah so, the tabs with the tick sign they are being visualized here, yeah.
P3: and all these primitives are (pointing to the nodes in the tree) kind of related to each other right? 
interviewer: yeah,
P3: so is it possible you add anything else to this tool?
interview: uh you mean?
P3: completely something independent to these primittives, just to see all the I mean everything about that specific job or that specific tasks.
interviewer: ok so, if you click on a specific node in here, then you can see that, the related information in the selection info view, ok. the selection info view is at the top right. so if you click on a specific node in here, then you can see the related information here.
P3: my question was just uh, adding something new to this primitives.
observer: I dont understand, what do you mean by adding something new?
P3: you see you are just now you are actually watching everything about all these specific primitives you added right, like the task that you added, imagine we have something that we want to see everything about it the memory, the cache function everything, so is it possible to add something a new task, to that just to see whats going on like we have an HPX like algorithm, we want to see what is happening there?
observer: I think what you are suggesting would have to happen during data collection, so this is you run your program and HPX tells APEX  which is what actually collecting it, the counters, and APEX instruments everything, and records the trace, and then post mortem we are looking at this, nothing is running right now, we just have the data from one something did run, 
P3: so you can add any data to that?
observer: you could add the data by rerunning the program collecing it, but we cant add data throught this interface. 
P3: okay. hmm. (tried to click on the OPEN VIEW then realized just over works, clicking on it would disappear it, she bring back the gantt view, explored a little bit and then closed the dependency tree view and the interval histogram view, clicked on the menu again, tried clicking on PAPI which disappeared the menu, then bring back the interval histogram view, tried to click on the bars)
interviewer: so this bars are not clickable you can click and drag the brush. 
P3: I can see the count. 
interviewer: you need to highlight them like this, yeah. you can see the releated highlighting in the utilization view, 
P3: it is loading ( pointing to the gantt view)
interviewer: yeah, the gantt timeline for the this dataset is little bit slower, 
P3: (keeps brushing over the interval and torchering the gantt timeline)
interviewer: if you feel comfortable with the dataset then I would like to move on to the next section like giving you uh, I am going to give you some task to do here. Its taking longer time. of course you can hit refresh to reload the interface to its basic form. 
P3: what is that?
interviewer: so you can if you can refresh the browser to reload the interface, just refresh the browser (P3 closed the gantt view and then refresh it). yeah so, my first task for you is, can you locate the longest interval bar here? interval bar with the longest duration. 
P3: this one (pointing to the highest CPU utilization). I cant see interval. 
interviewer: we are calling interval bars, you see the each specific rectangular bar in the gantt view, we are calliing each of them interval bar. 
P3: (seems confused about what is interval bar is, pointing to utilization and gantt bar again)  So this should be the longest one
interviewer: okay so, here, in the utilization view it is showing you the just the utilization, I mean how much CPU are getting utilized among the 16 of them. 
P3: (pointing to the gantt view intervals) so here we can see the intervals.
interviewer: yeah.
P3: so what do you want?
interviewer: interval bar with the longest duration, with the longest length.
P3: (pointing to the far right in the gantt view) here.
interviewer: ok so yeah, so the thing is that, there is actually, you see that there is darker thing is going on, but these is actually are very smaller interval bars, if you start zooming-in, then you can see that they are very tiny interval bars. actually there are multiple interval bars, since they are tiny and you are in a zoomed-out state, you are seeing them as a single bar, so yeah.
P3: the color is that the darkest and lightest are very not understandable.
interviewer: ok you se the border of a specific bar is little bit darker, and the inside of the bar is a lighter gray. since you are in a zoomed-out state so thats why there is like many high number of smaller interval bars there . thats why you are seeing this long streak of darker shade of gray. 
P3: each of these lets say light bars here, so theres 2 colors here right, light and dark.
interviewer: since they are very small so thats why, you can see them as a darker one. if they appear to be like in a consecutive places so that becomes more darker and so on. it will help if you zoom-in, uh zoom-in using the utilization view so you can zoom in faster. then you can see that actually there is very small yeah, like this, you can see that these executions are very small and tiny. so thats why. 
P3: yeah, ok. so what is the task now? 
interviewer: so, which one is the longest one, among these bars, 
P3: these bars? among these bars?
interviewer: among the interval bars in the whole execution.
P3: umm, I am not sure, 
interviewer: ok so,
P3: wait we have to see the start and the end point right? to see the length?
interviewer: yeah
P3: so for example like this, this is the, this is the start and this is the end (pointing to the beginning and end of mulitple consecutive interval bars)
interviewer: no this is a, there is multiple interval bars here, you see the darkar lines represents start and end position, if you click on it, then you can see, you see, its getting highlighted with a yellow color. 
P3: ok. (clicked on an interval bar), so each of these (pointing to the non selected ones) orange bars is like, it shows the start and end point of execution.
interviewer: yeah, exactly. ok then I am going to move on to the next task, can you locate where is the CPU utilization is very high?
P3: utilization? uh huh? (pointing to the correct position) here?
inerviewer: ok. yeah. also can you find the responsible primitive for that high utilization.
P3: say that again?
interviewer: can you find the responsible primitive? like you see there is the interval bar in the gantt view, if you click on it, you can see that the primitive which related to that interval bar, ok. so the primitives are actual the functions and code blocks in the code, ok. so I am right now asking you, which primitive causing this high CPU utilization? you see the darker area in the utilization view, that means, the shaded rectangular area, (P3 draw the brus in the utilization view), that means, yeah, right now you are, the gantt view is actually showing you that portion. right now, just find out the primitive name responsible for these executions.
P3: (scrolling a little bit in the code, then updated the brush in utilization view, then closed the selection info view) so this is that related to this change right? the page I closed. 
interviewer: the selection info view, yeah, you can also get more information if you click on the interval bar in the gantt view also. oh yeah, you can bring back the selection info view by going to OPEN VIEW then selection info the top one. ok, now so it is showing you a overall information about the whole dataset. so if you need to know the specific information about specific execution then you have to click on each interval bar in the gantt view. (P3 clicked on an interval bar) you see the information in the selection info view is getting updated. now you can find out the related information about that, 
P3: ok, so it shows all related to this part.
interviewer: yeah, ok umm, I am going to the next portion. can you please bring, click on the hamburger menu again, and click on it, and then OPEN VIEW, and then PAPI, the bottom one, and then PAPI_L1_DCM, uh seconds yeah this one. again, can you click on the hamburger menu, then open view, and then PAPI, bottom one, and then PAPI_L2_DCM, the bottom one, yeah. you can collapse the left pane, by clicking on the collapse button in the top left. and you can also zoom-out in the maximum zoomed out state by clicking on the utilization view, or by scroll out, scroll down to zoom out yeah like this, so you can zoom out faster, if you click on the utilization view, click and select the whole execution. yeah. (P3 does so). so, now you can see the whole overview of the executions, can you now find out the relationship between the utilization and level 1 and level 2 data cache miss?
P3: can I close it and see (closing the l2 dcm chart)
interviewer: yeah, so it was PAPI_L2_DCM. 
P3: ok this one is level 2 right (pointing to the correct one)
interviewer: yeah, level 2 data cache miss.
P3: so what was your question again?
interviewer: can you find the relationship between the data cache miss and cpu utilization?
P3: level 1 and level 2?
interviewer: yeah.
P3: (start dragging the brush in the utilization view from the right)  so actually its showing, what is happening to this part (pointing to the utilization view) where it is in level 2 and level 1 cache right? 
interviewer: umhmm.
P3: is that correct?
interviewer: yeah so, you can see that for a specific time, how the utilization is being changed,
P3: so this is for the same time steps, or its showing the function in to different cache misses, for example in level one, in this time step (in l1) its like this in here (in l2), so it shows that its using, its being more used here, 
interviewer: umhmm, yeah thats exactly right, the level 1 cache is getting, the rate is actually getting, you can see the more fluctuations is being is happening here right, its getting more used, so its being more used at that portion of the time. 
P3: so its just, at this function (pointing to far right in l2 misses) at this part, it is being more used in level one, than level 2, 
interviewer: compared to, yeah, exactly yeah thats right, so that was actually what I was looking for. ok so think thats everything, so then uh, which of the views helped you mostly to perform these tasks? you see there are like couple of interfaces, which of them you think was most helpful?
P3: I think this utilization view was good and then thats graph that show the dependencies.
interviewer: and do you have any preference for any specific feature here? do you like any feature most here? 
P3: uh this is very cool (pointing to the l1 and l2 misses) here, shows the like different level of cache, this is good, and uh, that feature that you can zoom in and go through all intervals you can see, uh, it all details, I think thats helpful. 
interviewer: so do you have any additional proposal for any feature that we can use here?
P3: at first I was thinking, this is possible that we use because I am doing some kind of uh performance measurement for some algorithm, in HPX, so I was thinking, is that, is this possible, if we can use, because now I have a problem with those measurements, my algorithm is acting very weird in some different parts, and mostly when it gets to level cache 3, this thing is happening, so I was thinking if I can utiliz this like tool with my algorithm, to see what is going on in each level, and then I change the dataset what happens, when I chnage the input size what happens, what happens if I use different number of cores, so I could see that more in detail. so thats why I asked that question, I was thinking that its possible to use that for our algorithms or not. so yeah.
observer: I was just going to say, so this actually [redacted](interviewer) its your show, so go first.
interviewer: no no I was just saying that, this actually, so the Traveler actually, actually when you run on your program, ok so then you have like collect the traces of that program using, so we are using APEX to collect the traces, so it gets us the trace in a OTF2 format, so we are just loading that OTF2 format here in traveler, so if you are able to somehow collect the traces in OTF2 format, then ofcourse we can use Traveler to visualize that, your program.
observer: so theres a few ways to compile HPX with APEX which will output this data, um specialy, if you are using Rostam, I think that theres very straightforward ways to do this, if you ask around somebody will tell you and then once you do that, there are few environment variables, where you tell it please collect level one, please collect level two, please collect level 3, and I think you can get that through HPX counters as well, but as long as you can write out this data this program can read it and this program is also open source on github, we are super interested in seeing how people use it, so if you need help please just keep contacting us and we will help you get it running, and we are happy to have some one on one sessions to help walk through how you might use it with your own code, so we understand that theres a lot going on in this, so maybe more training will be helpful, but yeah the whole point is so that uh that you and the rest of the HPX team developers have more tools.
P3: so do you have any other documentation for this? I mean actually your presentation was really good but I am interested to go more throuhg that to see.
interviewer: I just give you the github link in the chat and also I prepared a introductory document here, so yeah you can use those. 
observer: I think the introductory document is really good, because it walks you through how you might use particular things, with lots of pictures.
P3: and this I mean, I dont know , uh, if I use any other, environment, that would be different, but this I am using it not understanding at all, I mean, its very difficult to follow, 
interviewer: oh, you mean the colors,
P3: yeah, because it is, you know black and white, but the time you were talking about it, that was more made sense to me. 
interviewer: ok, so the main thing is that, the I used dark mode to visualize that thing, but in here it is in light mode, thats why, so if you have like dark mode enabled, then you can, it would be like, you can see that how it was looked in my machine.
P3: so I was thinking maybe you are just using different environment for that to show that. ok.
interviewer: so have you ever used any other performane anlaysis tools like this before?
P3: not really, I mean uh I just started this algorithm, like performane measurement where we got to have like step that I need to go more through that, so [redacted](runtime team leader) suggested me talk to you guys to see I mean maybe I can use that later for my algorithm or not. 
interviewer: so how long have you been working with the HPX team?
P3: so I started, actually I was working with them, but I was doing something completely not related to HPX but I started uh like few months ago working on HPX.
interviewer: so I think we are almost at a time. so do you have any last comment on this?
P3: no I think, thats cool very cool tool that it can be very helpful, I mean I like that.
interviewer: oh thanks. so I think thats all for this evaluation session. so I am concluding this evaluation session. I am going to stop the recording.

==> supplemental-materials/interview_recording_transcript_P3_coded.txt <==
interviewer: could you please go to the link I provided you in the chat and load it in your browser	and could you please also share your screen so that we can also see how you are interacting with the interface? 
P3: (P3 share her screen) can you see that?
interviewer: yeah. thank you. so now just take couple of minutes and explore the dataset by your own. so, here um, I think, do you have any other browser other than mozilla firefox? This, um, Traveler runs best in chrome, so if you have chrome then, yeah, **trials: E1**
P3: yes I have but I dont use it. just a second. 
interviewer: or you can use the default, what it is called, if you have microsoft edge you can also use that. I think yeah Traveler also runs smoothly on that also.
P3: I think it should be fine now, let me share, (P3 again shared her screen)
interviewer: ok, **threats: light mode, browser compatibilty**
P3: do I have all the axes like you showed me before (the gantt view didnt' show anything at first, but when she move the vertical slider, the interval bars appeared)
interviewer: so let me give a short introduction about this dataset. so this is a kmeans dataset, so basically this program is actually running the kmeans algorithm and then yeah it also uses 16 CPU threads to run this program. you can then now, you can now explore this dataset on your own and see whats happening with the dataset. 
observer: and you can get all the other windows through the hamburger menu at the purple one. 
P3: (brings the functional box plot view), becuase its um, its not colorful its not very easy to follow, so this is black and white, (brings the interval histogram view, and then the task dependency view, start exploring the tree, brings the line chart view) All of these tabs are working? **comment: hard to follow in light mode**
interviewer: yeah so, the tabs with the tick sign they are being visualized here, yeah.
P3: and all these primitives are (pointing to the nodes in the tree) kind of related to each other right? 
interviewer: yeah,
P3: so is it possible you add anything else to this tool?
interview: uh you mean?
P3: completely something independent to these primittives, just to see all the I mean everything about that specific job or that specific tasks.
interviewer: ok so, if you click on a specific node in here, then you can see that, the related information in the selection info view, ok. the selection info view is at the top right. so if you click on a specific node in here, then you can see the related information here.
P3: my question was just uh, adding something new to this primitives.
observer: I dont understand, what do you mean by adding something new?
P3: you see you are just now you are actually watching everything about all these specific primitives you added right, like the task that you added, imagine we have something that we want to see everything about it the memory, the cache function everything, so is it possible to add something a new task, to that just to see whats going on like we have an HPX like algorithm, we want to see what is happening there?
observer: I think what you are suggesting would have to happen during data collection, so this is you run your program and HPX tells APEX  which is what actually collecting it, the counters, and APEX instruments everything, and records the trace, and then post mortem we are looking at this, nothing is running right now, we just have the data from one something did run, 
P3: so you can add any data to that?
observer: you could add the data by rerunning the program collecing it, but we cant add data throught this interface. 
P3: okay. hmm. (tried to click on the OPEN VIEW then realized just over works, clicking on it would disappear it, she bring back the gantt view, explored a little bit and then closed the dependency tree view and the interval histogram view, clicked on the menu again, tried clicking on PAPI which disappeared the menu, then bring back the interval histogram view, tried to click on the bars)
interviewer: so this bars are not clickable you can click and drag the brush. 
P3: I can see the count. 
interviewer: you need to highlight them like this, yeah. you can see the releated highlighting in the utilization view, 
P3: it is loading ( pointing to the gantt view)
interviewer: yeah, the gantt timeline for the this dataset is little bit slower, 
P3: (keeps brushing over the interval and torchering the gantt timeline)
interviewer: if you feel comfortable with the dataset then I would like to move on to the next section like giving you uh, I am going to give you some task to do here. Its taking longer time. of course you can hit refresh to reload the interface to its basic form. **threats: gantt loading time with duration filter** 
P3: what is that?
interviewer: so you can if you can refresh the browser to reload the interface, just refresh the browser (P3 closed the gantt view and then refresh it). yeah so, my first task for you is, can you locate the longest interval bar here? interval bar with the longest duration. 
P3: this one (pointing to the highest CPU utilization). I cant see interval. 
interviewer: we are calling interval bars, you see the each specific rectangular bar in the gantt view, we are calliing each of them interval bar. 
P3: (seems confused about what is interval bar is, pointing to utilization and gantt bar again)  So this should be the longest one
interviewer: okay so, here, in the utilization view it is showing you the just the utilization, I mean how much CPU are getting utilized among the 16 of them. 
P3: (pointing to the gantt view intervals) so here we can see the intervals.
interviewer: yeah.
P3: so what do you want?
interviewer: interval bar with the longest duration, with the longest length. **trials: E2**
P3: (pointing to the far right in the gantt view) here.
interviewer: ok so yeah, so the thing is that, there is actually, you see that there is darker thing is going on, but these is actually are very smaller interval bars, if you start zooming-in, then you can see that they are very tiny interval bars. actually there are multiple interval bars, since they are tiny and you are in a zoomed-out state, you are seeing them as a single bar, so yeah.
P3: the color is that the darkest and lightest are very not understandable. **comment: the darkest and lightest are very not understandable, threats: light mode**
interviewer: ok you se the border of a specific bar is little bit darker, and the inside of the bar is a lighter gray. since you are in a zoomed-out state so thats why there is like many high number of smaller interval bars there . thats why you are seeing this long streak of darker shade of gray. 
P3: each of these lets say light bars here, so theres 2 colors here right, light and dark.
interviewer: since they are very small so thats why, you can see them as a darker one. if they appear to be like in a consecutive places so that becomes more darker and so on. it will help if you zoom-in, uh zoom-in using the utilization view so you can zoom in faster. then you can see that actually there is very small yeah, like this, you can see that these executions are very small and tiny. so thats why. 
P3: yeah, ok. so what is the task now? 
interviewer: so, which one is the longest one, among these bars, 
P3: these bars? among these bars?
interviewer: among the interval bars in the whole execution. **threats: understanding trails**
P3: umm, I am not sure, 
interviewer: ok so,
P3: wait we have to see the start and the end point right? to see the length?
interviewer: yeah
P3: so for example like this, this is the, this is the start and this is the end (pointing to the beginning and end of mulitple consecutive interval bars)
interviewer: no this is a, there is multiple interval bars here, you see the darkar lines represents start and end position, if you click on it, then you can see, you see, its getting highlighted with a yellow color. 
P3: ok. (clicked on an interval bar), so each of these (pointing to the non selected ones) orange bars is like, it shows the start and end point of execution. **trial E2 unsuccessful**
interviewer: yeah, exactly. ok then I am going to move on to the next task, can you locate where is the CPU utilization is very high? **trials E4**
P3: utilization? uh huh? (pointing to the correct position) here?
inerviewer: ok. yeah. also can you find the responsible primitive for that high utilization. **trials E4**
P3: say that again?
interviewer: can you find the responsible primitive? like you see there is the interval bar in the gantt view, if you click on it, you can see that the primitive which related to that interval bar, ok. so the primitives are actual the functions and code blocks in the code, ok. so I am right now asking you, which primitive causing this high CPU utilization? you see the darker area in the utilization view, that means, the shaded rectangular area, (P3 draw the brus in the utilization view), that means, yeah, right now you are, the gantt view is actually showing you that portion. right now, just find out the primitive name responsible for these executions.
P3: (scrolling a little bit in the code, then updated the brush in utilization view, then closed the selection info view) so this is that related to this change right? the page I closed. 
interviewer: the selection info view, yeah, you can also get more information if you click on the interval bar in the gantt view also. oh yeah, you can bring back the selection info view by going to OPEN VIEW then selection info the top one. ok, now so it is showing you a overall information about the whole dataset. so if you need to know the specific information about specific execution then you have to click on each interval bar in the gantt view. (P3 clicked on an interval bar) you see the information in the selection info view is getting updated. now you can find out the related information about that, 
P3: ok, so it shows all related to this part. **trials E4 unsuccessful**
interviewer: yeah, ok umm, I am going to the next portion. can you please bring, click on the hamburger menu again, and click on it, and then OPEN VIEW, and then PAPI, the bottom one, and then PAPI_L1_DCM, uh seconds yeah this one. again, can you click on the hamburger menu, then open view, and then PAPI, bottom one, and then PAPI_L2_DCM, the bottom one, yeah. you can collapse the left pane, by clicking on the collapse button in the top left. and you can also zoom-out in the maximum zoomed out state by clicking on the utilization view, or by scroll out, scroll down to zoom out yeah like this, so you can zoom out faster, if you click on the utilization view, click and select the whole execution. yeah. (P3 does so). so, now you can see the whole overview of the executions, can you now find out the relationship between the utilization and level 1 and level 2 data cache miss?
P3: can I close it and see (closing the l2 dcm chart)
interviewer: yeah, so it was PAPI_L2_DCM. 
P3: ok this one is level 2 right (pointing to the correct one)
interviewer: yeah, level 2 data cache miss.
P3: so what was your question again?
interviewer: can you find the relationship between the data cache miss and cpu utilization? **trail: E5**
P3: level 1 and level 2?
interviewer: yeah.
P3: (start dragging the brush in the utilization view from the right)  so actually its showing, what is happening to this part (pointing to the utilization view) where it is in level 2 and level 1 cache right? 
interviewer: umhmm.
P3: is that correct?
interviewer: yeah so, you can see that for a specific time, how the utilization is being changed,
P3: so this is for the same time steps, or its showing the function in to different cache misses, for example in level one, in this time step (in l1) its like this in here (in l2), so it shows that its using, its being more used here, **E5 comment**
interviewer: umhmm, yeah thats exactly right, the level 1 cache is getting, the rate is actually getting, you can see the more fluctuations is being is happening here right, its getting more used, so its being more used at that portion of the time. 
P3: so its just, at this function (pointing to far right in l2 misses) at this part, it is being more used in level one, than level 2, **E5 comment**
interviewer: compared to, yeah, exactly yeah thats right, so that was actually what I was looking for. ok so I think thats everything, so then uh, which of the views helped you mostly to perform these tasks? you see there are like couple of interfaces, which of them you think was most helpful?
P3: I think this utilization view was good and then thats graph that show the dependencies. **I1: utilization, task dependency tree**
interviewer: and do you have any preference for any specific feature here? do you like any feature most here? 
P3: uh this is very cool (pointing to the l1 and l2 misses) here, shows the like different level of cache, this is good, and uh, that feature that you can zoom in and go through all intervals you can see, uh, it all details, I think thats helpful. **I2: performance counters, zoom in-out to navigate**
interviewer: so do you have any additional proposal for any feature that we can use here?
P3: at first I was thinking, this is possible that we use because I am doing some kind of uh performance measurement for some algorithm, in HPX, so I was thinking, is that, is this possible, if we can use, because now I have a problem with those measurements, my algorithm is acting very weird in some different parts, and mostly when it gets to level cache 3, this thing is happening, so I was thinking if I can utiliz this like tool with my algorithm, to see what is going on in each level, and then I change the dataset what happens, when I chnage the input size what happens, what happens if I use different number of cores, so I could see that more in detail. so thats why I asked that question, I was thinking that its possible to use that for our algorithms or not. so yeah. **I3: ignored, asked can she used it with her own code**
observer: I was just going to say, so this actually [redacted](interviewer) its your show, so go first.
interviewer: no no I was just saying that, this actually, so the Traveler actually, actually when you run on your program, ok so then you have like collect the traces of that program using, so we are using APEX to collect the traces, so it gets us the trace in a OTF2 format, so we are just loading that OTF2 format here in traveler, so if you are able to somehow collect the traces in OTF2 format, then ofcourse we can use Traveler to visualize that, your program.
observer: so theres a few ways to compile HPX with APEX which will output this data, um specialy, if you are using Rostam, I think that theres very straightforward ways to do this, if you ask around somebody will tell you and then once you do that, there are few environment variables, where you tell it please collect level one, please collect level two, please collect level 3, and I think you can get that through HPX counters as well, but as long as you can write out this data this program can read it and this program is also open source on github, we are super interested in seeing how people use it, so if you need help please just keep contacting us and we will help you get it running, and we are happy to have some one on one sessions to help walk through how you might use it with your own code, so we understand that theres a lot going on in this, so maybe more training will be helpful, but yeah the whole point is so that uh that you and the rest of the HPX team developers have more tools.
P3: so do you have any other documentation for this? I mean actually your presentation was really good but I am interested to go more throuhg that to see.
interviewer: I just give you the github link in the chat and also I prepared a introductory document here, so yeah you can use those. 
observer: I think the introductory document is really good, because it walks you through how you might use particular things, with lots of pictures.
P3: and this I mean, I dont know , uh, if I use any other, environment, that would be different, but this I am using it not understanding at all, I mean, its very difficult to follow, 
interviewer: oh, you mean the colors, **threats: light mode**
P3: yeah, because it is, you know black and white, but the time you were talking about it, that was more made sense to me. 
interviewer: ok, so the main thing is that, the I used dark mode to visualize that thing, but in here it is in light mode, thats why, so if you have like dark mode enabled, then you can, it would be like, you can see that how it was looked in my machine.
P3: so I was thinking maybe you are just using different environment for that to show that. ok.
interviewer: so have you ever used any other performane anlaysis tools like this before? **I3: no**
P3: not really, I mean uh I just started this algorithm, like performane measurement where we got to have like step that I need to go more through that, so [redacted](runtime team leader) suggested me talk to you guys to see I mean maybe I can use that later for my algorithm or not. 
interviewer: so how long have you been working with the HPX team? **I5: few months**
P3: so I started, actually I was working with them, but I was doing something completely not related to HPX but I started uh like few months ago working on HPX.
interviewer: so I think we are almost at a time. so do you have any last comment on this?
P3: no I think, thats cool very cool tool that it can be very helpful, I mean I like that. **I6: thats cool very cool tool that it can be very helpful, I mean I like that**
interviewer: oh thanks. so I think thats all for this evaluation session. so I am concluding this evaluation session. I am going to stop the recording.

==> supplemental-materials/interview_recording_transcript_P4.txt <==
interviewer: could you please share your screen and load the traveler in your browser. 
P4: can you see it?
interviewer: yeah I can. thanks. so yeah ok, hear you can see that in the bottom right corner this is a python program, so this python program actually runs a function kmeans algorithm, 
P4: alright, so its a different dataset.
interviewer: yeah, its a different dataset and this dataset is generated from an HPX program which runs this kmeans algorithm in a 16 cores. and now take couple of time and explore this dataset.
P4: so you are going to give me some concrete task right?
interviewer: yeah later on. so thats why just take some time and 
P4: I have explored it well, during your tutorial but. uuh just a seconds, comeon (trying to click in the utilization view)
interviewer: so the highlighitng is now spaned over the whole execution, so if you go to the right most corner or the left most corner of the utilization view, you see that.
P4: (clicked and dragged the edge of utilization view brush) ooh oh it was highlighted. ok yeah. my problem with this dataset compared to the one you were showcasing your vlog, is that it has very tiny tiny task bars, 
interviewer: it has very tiney and they are so many of them, so thats why if you are in a zoomed out state you see that theres a long streak of darker bars, but they are actually very, there is a couple of them and they are very smaller ones. 
P4: ooh okay, alright (clicked on the gantt, browsed the selection info). throw me the tasks. I am ready.
interviewer: ok cool. so can you locate the longest interval bar here?
P4: longest interval bar? (clicking on the smaller bars in 0-T15) this one? oh its many, so biggest of those, ooh again its many, so its probably this one, is this the one that I clicked.
interviewer: you see that, these interval bars are very tiny, I mean their lenght is very small, 
P4: but this one is big, no, the black one,
interviewer: if you zoom in more, you can see there is a gap between the executions, you can zoom out faster if you use the highlighitng in the utilization view, in the bar, yeah you can zoom in faster. 
P4: this one, I am guessing its this one,
interviewer: so you see you can utilize the other interfaces also like, so we have the interval histogram view, with interval histogram view you can see the intervals depending on their length, like their duration.
P4: you said interval histogram view
interviewer: yeah, 
P4: interval histogram, ooh yeah comeon, yeah I knew that, wait, so the question is that the 
interviewer: longest one.
P4: (clicking on the right most bar)
interviewer: you have to click and drag to highlight that part. 
P4: I have to what?
interviewer: click on the empty space and then drag to highlight that part. 
P4: (pointing to the correct one) so this is the longest one? uuh I am sorry I failed you. 
interviewer: its ok its ok. its actually
P4: alright, so run as hpx thread
interviewer: so I am moving on to the next task then, can you locate the where is the CPU utilization is very high and the responsible primitive for that?
P4: (zoomed into the highest bar, seemed like got the highest CPU location correctly) I can think of the task dependency tree cause it has the color encoding which shows me the utilization, 
interviewer: yeah you can use that also, 
P4: I dont know about those (pointing to the papi metrics) metrics, this is memory, but I dont think there is dependency (start clicking on nodes in the tree) there is dependency from the dependency from the utilization but not vice versa right I mean the view here wount indicate me
interviewer: yeah it will highlight the at which portion they are getting executed. 
P4: yes sure but,  
interviewer: you mean when you click in the gantt view, it is not getting highlighted in the tree right?
P4: I mean, yeah exactly. so I dont know, should I get, its probably those, so if I zoom in  I can see that this guy, should I expect for a guy to pick up the whole peak here? 
interview: yeah, its not the whole, not like a single execution, definitiely not a single exeution can casing all of them, since you see that, there is like, so I am expecting you to find out the a single primitive which causes all of these executions to start
P4: yeah
observer: so if you look at the selection info view, it will tell you what you clicked on. if you click on a bar it will tell you what it is. 
P4: yeah, that I know, but I dont know how can I, ooh wait wait, you said the most utilization right? (start browsing the interval histogram) interval duration in nanoseonds.
observer: so you are correct that are has to most utilization, so its really now like why does it have high utilization.
P4: I need to find a task that is very very dense, I dont think it has to be long, it has to be, whats this one (dragging the slider in agg gantt view), why dont I have any results here in the aggregated gantt view.
interviewer: you have to click on the node in the dependency tree.
P4: hmm alright, come on, I cant find any peak, 
interviewer: so the thing is that, when you highlight a speific interval bar in the gantt view, it only highlights a single interval bar, ok, so in the utilization view it also highlights the related utilization for that single interval bar. since a interval bar will be getting executed in a specific cpu thread, so it is going to always be one in the utilization view. if click on the nodes in the dependency tree view, you can see the results in the aggregated view also, so for example, yeah, 
P4: where is the aggreagted, why is it blank,
interviewer: so if you click on the parent node, you see that they are mostly in the left side, thats why you cannot find them, 
P4: (clicked on the correct node) so we found the guy. or are we close may be.
interviewer: yeah (confirming but he went on to find more specific one), uuh I guess its ooh come on, (going throught the children)  (highlighted move_centroid)
P4: excuse me
interviewer: I am saying you that, right now you know that which one is getting started at the particular moment when the cpu utilization is very high right? 
P4: ok so move centroid
interviewer: ok yeah, its one of the children if you follow along the roots you can find which actually causes the whole thing, so your answer is actually right, so right now I am giving you more context, if you follow along the root, you can see that its actually that kmeans algorithm which actually is starting all of these primitives, its actually the kmeans algorithm and more specifically you must noticed that its the move centroid part. which actually causing the high CPU. ok thats cool ok.
P4: nice yeah, I need to dig deeper no?
observer: I think its actually in the higher up the tree, its the first one you clicked, ok move to the left, to the left again, to the left one more, if you click on it, you see you get everything
P4: ooh I thought you wanted to find this peak over here that I have selected, this particular big 
interviewer: thats why I was saying that its the kmenas but more specifically its actually the move centroid part. so actually you found out both so its actually cool. ok yeah, so my next part is, can you please now click on the hamburger menu, then open view, then papi, the bottom one, and papi_l1_dcm, and then again, yeah, you can close the aggregated gantt view if you want, then could you please click again on the hamburger menu, then open view, then papi, then papi_l2_dcm, 
P4: do I need the gantt view? dependency tree
interviewer: you also need the gantt view, yeah, but no dependency tree. can you please now highlight all the whole execution from the utilization view? just drag the bar. so can you please tell me that, do you find any relationshihp between the utilization and the level 1 and level 2 data cache misses.
P4: so, I can see a high rate? the rate actually like increases and I dont know if its relevant but its more noisy, its not noisy its actually more misses and less misses, more changes in the misses, when the cpu utilization is high, 
interviewer: ok
P4: not exactly the answer you expected? I guess.
interviewer: no actually, like what you would expect from the code like when you run the code, so is it related to your expectation that it is, is it like expected behavior or is it not?
P4: ofcourse, since I am computing stuff, I guess I am loading and unloading data, all the more, so I have more cache misses, cause I am actually you know, I am doing computation on data, so I need new data the whole time that I have high clock cpu utilization.
interviewer: ok cool. so I am moving on to the next task. so this is the last one. so can you find the primitive with the highest occurence in terms of total execution time, so you need to find the specific primitive so which has the highest occurence in terms of total execution time, so let me give you a hint, you can find that out form the task dependency tree,
P4: I need to find the primitive with 
interviewer: highest occurence in terms of total exeuction time, 
P4: when you say primitive you mean, 
interviewer: basically in the dependency tree, each node represents a specific primitive, 
P4: well yeah so thats the root but 
interviewer: you see so, the root is actually a dummy node here, actually the execution is starts from the first level of the children, 
P4: ok run_helper (clicking on nodes) this is purple-ish (move_centroid) why is this so yellow, so yeah purple, highest occurence time, so this is considered a primitive right? run_as_hpx_threads? but I dont see being, highest occurence time, 
observer: I think its in part because all of those bars are pretty long when you compare them to the teeny tiny ones from the right, so if you add up all the time, in comparison to all the others, specially cause the others that big mass on the right is actually a bunch of things, its not just the move centroids, calcualte x, do that those are all different kinds of things, so if you think about just one primitive, that takes a lot of time by itself, it thats part with those two yellow peaks. so you got it.
P4: ooh. I thought you were looking for, uuh my bad, I though you were looking for something that is, initiated, more frequently than the others, it has more higher count. ok so its uh run_as_hpx_threads right 
interviewer: yeah.
P4: alright alright. you just left me tourchering there. 
interviewer: I am sorry for that, so think that concludes all of the tasks, so now we just want to know about your experience using the traveler, so which view specially here helped you mostly to perform the task?
P4: I would say, the you know its gantt without the dependency tree would not be so much and same goes for the dependency without the gantt, so I needed both, I know that I need both for my work for example, and I know how it'll use in my work, uuuh but if I have to pick only one lets say you remove a feature I would pick, I can find the dependency tree, I like the gantt view.
interviewer: so do you have any specific preference for any specific feature?
P4: of the gantt view or in general?
interviewer: in general.
P4: well I dont know if its a feature but I love how gantt view corresponds to the utilization view and how the dependency tree corresponds to, yeah I like the linking between the many views thats what I like, so when I see some infromation for some task, I get the corresponding information from the other views. thats what I like.
interviewer: so you have any proposal for any feature that we can include here?
P4: excuse me any what?
interviewer: any proposal, like
P4: mmm, stealing from VTune, I would say that I like to see, I am sorry I dont know if its more like it, I would say that I would like to see, so VTune has this awesome feature which says this is when the threads been doing something but it has a like it has this shade, and this shade being filled according to if its doing high utilization, so I have my, so they have these two things actually in one so they basically show for example in this bar they showcase here yeah this thing is doing something, but its filled up if its doing high utilization, or if its not filled up just the threads doing you know managerial stuffs, instead of actual computation.
interviewer: oh I understand yeah 
P4: thas what I would like to see yeah. 
observer: is that interesting becuase our model is that if thers a bar there its using the entire CPU but we you'd have to look at the counters to find out how hard its driving, so theres some integration of counters directly with the bars in VTune and we are alwasy happy to learn from VTune. 
P4: yes, yeah.
interviewer: my next question is actually to follow up to your answer, so do you have used, you already told me that you used VTune, so do you have experience using other performance analysis tools also?
P4: VTune is the main one, I used a little bit of gperf, a little bit APEX, just for the dependencies, actually I couldn't even pull these all, AMD Uperf, just because I had problems with my AMD cpu it was awefull, amazingly awefull, which other, I think its one more cannot remmeber what right now, but yeah VTune is what I mainly used.
interviewer: ok. so overall, you've used couple of other performance analysis tools, so how would you compare those tools with Traveler.
P4: its not becuase you guys are working with us or something, its just plain amazement, I mean it started with not now, when I see your video tutorial and I was saying well those guys can't do everything right and then you showed me like theres 8 threads and I was like oh I need to scroll up and down all the time, and you say you can go scroll out to see all the threads, at this point ok they have everything I need right now. its pretty amazing and I am not saying that because you are interviewing me right now its very neats the way you integrate all the views into one window its amazing, I dont have to change tabs, the only part I dont know, I haven't investigated it yet, can I download traveler and use it, like locally, or is it upload my data and how does this work?
interviewer: so I am giving you the github link, so you can download traveler from there, for that also, I dont know if I already said that, you need to generate OTF2 data from your HPX or phylanx program and you have to input that OTF2 data into traveler to visualize that.
observer: so you've used APEX you would know how to do that, theres an environment variable that will output a trace, 
P4: alright yeah, [redacted] (Runtime team leader) told me that, [redacted] (Runtime team leader) told me that if you go with APEX, you'll be able to pull of traveler but I haven't done it. my original question was, will it work with HPX, I dont expect you to answer that, I'll try it and I'll tell you actually, I was pretty amazed by the tool, so I am going to use it for sure in my next performance analysis.
observer: so the phylan program is on pause for now, and the point of traveler is we always wanted to work with all of HPX, so we are really interested in helping people get traveler running so if you run into any issues making run people like [redacte] [redacted]  have some experiene with it, but you can always drop us a line and we are really happy to schedule a zoom to help you get it set up and if you run into any problems we are really interested in making sure it does work well with HPX
P4: yeah sure, definitiely I am going to go in next time, cause I am getting familiarizd with tool is part of you know a process you dont want to get involved to when you are doing actual research, so now that you guys taught me this and I saw the tutorial and I have a conversation with you, it will be my go to solution. 
observer: awesome. 
interviewer: oh thanks. so how long have you been working with HPX?
P4: uh roughly 2 years, or less maybe, 
interviewer: so I think we are almost at a time. so before concluding this, do you have any comment, last comment about this?
P4: so I downloaded it and I used it locally, but theres also a line envirnment that I can upload my dataset or no, cause I was confused with the heroku, website?
interviewer: so you cannot upload it to heroku, so its a static dataset, so if you go to the github link, you can see that there is a procedure, to like bundle your dataset and how to like visualize that with serve, so theres a details explanantion there, and ofcourse if you have any question just let me know, and I can help you with that, 
observer: and it takes a little bit of time, the first time you look at a dataset, because its doing a bunch of stuff behind the scene so that when you do open it first time and an additional times it will be fast, so its kind of like you know, you kick of the job and when its ready it tells you and its good from there. 
P4: ok yeah sure, I mean this tutorial that you guys are doing helps a lot you know encourages the developer to start working with that, because when you open a github pages its like ooh, gooddamn it I need to configure makefiles and everything else, 
observer: i mean several times we had a zoom meeting, with folks at [redacted] just to sit down and everybody gets like ...
P4: amazing work congrats.
observer: thank you so much for your time.


==> supplemental-materials/interview_recording_transcript_P4_coded.txt <==
interviewer: could you please share your screen and load the traveler in your browser. 
P4: can you see it?
interviewer: yeah I can. thanks. so yeah ok, hear you can see that in the bottom right corner this is a python program, so this python program actually runs a function kmeans algorithm, 
P4: alright, so its a different dataset.
interviewer: yeah, its a different dataset and this dataset is generated from an HPX program which runs this kmeans algorithm in a 16 cores. and now take couple of time and explore this dataset. **trial: E1**
P4: so you are going to give me some concrete task right?
interviewer: yeah later on. so thats why just take some time and 
P4: I have explored it well, during your tutorial but. uuh just a seconds, comeon (trying to click in the utilization view)
interviewer: so the highlighitng is now spaned over the whole execution, so if you go to the right most corner or the left most corner of the utilization view, you see that.
P4: (clicked and dragged the edge of utilization view brush) **expects: the brush spans over the whole view, cannot differential it** ooh oh it was highlighted. ok yeah. my problem with this dataset compared to the one you were showcasing your vlog, is that it has very tiny tiny task bars, 
interviewer: it has very tiney and they are so many of them, so thats why if you are in a zoomed out state you see that theres a long streak of darker bars, but they are actually very, there is a couple of them and they are very smaller ones. 
P4: ooh okay, alright (clicked on the gantt, browsed the selection info). throw me the tasks. I am ready.
interviewer: ok cool. so can you locate the longest interval bar here? **trial: E2**
P4: longest interval bar? (clicking on the smaller bars in 0-T15) this one? oh its many, so biggest of those, ooh again its many, so its probably this one, is this the one that I clicked **expects: cannot distinguish between consecutive smaller bars**.
interviewer: you see that, these interval bars are very tiny, I mean their lenght is very small, 
P4: but this one is big, no, the black one,
interviewer: if you zoom in more, you can see there is a gap between the executions, you can zoom out faster if you use the highlighitng in the utilization view, in the bar, yeah you can zoom in faster. 
P4: this one, I am guessing its this one **E2: failure attempt**,
interviewer: so you see you can utilize the other interfaces also like, so we have the interval histogram view, with interval histogram view you can see the intervals depending on their length, like their duration.
P4: you said interval histogram view
interviewer: yeah, 
P4: interval histogram, ooh yeah comeon, yeah I knew that, wait, so the question is that the 
interviewer: longest one.
P4: (clicking on the right most bar) **expects: click on bar in histogram view**
interviewer: you have to click and drag to highlight that part. 
P4: I have to what?
interviewer: click on the empty space and then drag to highlight that part. 
P4: (pointing to the correct one) so this is the longest one? uuh I am sorry I failed you. 
interviewer: its ok its ok. its actually  **E2: succsesful with hint**
P4: alright, so run as hpx thread
interviewer: so I am moving on to the next task then, can you locate the where is the CPU utilization is very high and the responsible primitive for that? **trial: E4**
P4: (zoomed into the highest bar, seemed like got the highest CPU location correctly) I can think of the task dependency tree cause it has the color encoding which shows me the utilization, 
interviewer: yeah you can use that also, 
P4: I dont know about those (pointing to the papi metrics) **threats: doesn't seem to understand the given trial** metrics, this is memory, but I dont think there is dependency (start clicking on nodes in the tree) there is dependency from the dependency from the utilization but not vice versa right I mean the view here wount indicate me
interviewer: yeah it will highlight the at which portion they are getting executed. 
P4: yes sure but, **expects: highlighting update in the tree by selecing from gantt or utilization**,  
interviewer: you mean when you click in the gantt view, it is not getting highlighted in the tree right?
P4: I mean, yeah exactly. so I dont know, should I get, its probably those, so if I zoom in  I can see that this guy, should I expect for a guy to pick up the whole peak here? 
interview: yeah, its not the whole, not like a single execution, definitiely not a single exeution can casing all of them, since you see that, there is like, so I am expecting you to find out the a single primitive which causes all of these executions to start **threats: did not understand the trial** 
P4: yeah
observer: so if you look at the selection info view, it will tell you what you clicked on. if you click on a bar it will tell you what it is. 
P4: yeah, that I know, but I dont know how can I, ooh wait wait, you said the most utilization right? (start browsing the interval histogram) interval duration in nanoseonds.
observer: so you are correct that are has to most utilization, so its really now like why does it have high utilization.
P4: I need to find a task that is very very dense, I dont think it has to be long, it has to be, whats this one (dragging the slider in agg gantt view), why dont I have any results here in the aggregated gantt view.
interviewer: you have to click on the node in the dependency tree.
P4: hmm alright, come on, I cant find any peak, 
interviewer: so the thing is that, when you highlight a speific interval bar in the gantt view, it only highlights a single interval bar, ok, so in the utilization view it also highlights the related utilization for that single interval bar. since a interval bar will be getting executed in a specific cpu thread, so it is going to always be one in the utilization view. if click on the nodes in the dependency tree view, you can see the results in the aggregated view also, so for example, yeah, 
P4: where is the aggreagted, why is it blank,
interviewer: so if you click on the parent node, you see that they are mostly in the left side, thats why you cannot find them, 
P4: (clicked on the correct node) so we found the guy. or are we close may be. **E4: successful with hint**
interviewer: yeah (confirming but he went on to find more specific one), uuh I guess its ooh come on, (going throught the children)  (highlighted move_centroid)
P4: excuse me
interviewer: I am saying you that, right now you know that which one is getting started at the particular moment when the cpu utilization is very high right? 
P4: ok so move centroid
interviewer: ok yeah, its one of the children if you follow along the roots you can find which actually causes the whole thing, so your answer is actually right, so right now I am giving you more context, if you follow along the root, you can see that its actually that kmeans algorithm which actually is starting all of these primitives, its actually the kmeans algorithm and more specifically you must noticed that its the move centroid part. which actually causing the high CPU. ok thats cool ok.
P4: nice yeah, I need to dig deeper no?
observer: I think its actually in the higher up the tree, its the first one you clicked, ok move to the left, to the left again, to the left one more, if you click on it, you see you get everything
P4: ooh I thought you wanted to find this peak over here that I have selected, this particular big 
interviewer: thats why I was saying that its the kmenas but more specifically its actually the move centroid part. so actually you found out both so its actually cool. ok yeah, so my next part is, can you please now click on the hamburger menu, then open view, then papi, the bottom one, and papi_l1_dcm, and then again, yeah, you can close the aggregated gantt view if you want, then could you please click again on the hamburger menu, then open view, then papi, then papi_l2_dcm, 
P4: do I need the gantt view? dependency tree
interviewer: you also need the gantt view, yeah, but no dependency tree. can you please now highlight all the whole execution from the utilization view? just drag the bar. so can you please tell me that, do you find any relationshihp between the utilization and the level 1 and level 2 data cache misses. **trial: E5**
P4: so, I can see a high rate? the rate actually like increases and I dont know if its relevant but its more noisy, its not noisy its actually more misses and less misses, more changes in the misses, when the cpu utilization is high, 
interviewer: ok
P4: not exactly the answer you expected? I guess.
interviewer: no actually, like what you would expect from the code like when you run the code, so is it related to your expectation that it is, is it like expected behavior or is it not?
P4: ofcourse, since I am computing stuff, I guess I am loading and unloading data, all the more, so I have more cache misses, cause I am actually you know, I am doing computation on data, so I need new data the whole time that I have high clock cpu utilization.
interviewer: ok cool. so I am moving on to the next task. so this is the last one. so can you find the primitive with the highest occurence in terms of total execution time, so you need to find the specific primitive so which has the highest occurence in terms of total execution time, so let me give you a hint, you can find that out form the task dependency tree, **trial: E3**
P4: I need to find the primitive with 
interviewer: highest occurence in terms of total exeuction time, 
P4: when you say primitive you mean, 
interviewer: basically in the dependency tree, each node represents a specific primitive, 
P4: well yeah so thats the root but 
interviewer: you see so, the root is actually a dummy node here, actually the execution is starts from the first level of the children, 
P4: ok run_helper (clicking on nodes) this is purple-ish (move_centroid) why is this so yellow, so yeah purple, highest occurence time, so this is considered a primitive right? run_as_hpx_threads? but I dont see being, highest occurence time, 
observer: I think its in part because all of those bars are pretty long when you compare them to the teeny tiny ones from the right, so if you add up all the time, in comparison to all the others, specially cause the others that big mass on the right is actually a bunch of things, its not just the move centroids, calcualte x, do that those are all different kinds of things, so if you think about just one primitive, that takes a lot of time by itself, it thats part with those two yellow peaks. so you got it.
P4: ooh. I thought you were looking for, uuh my bad, I though you were looking for something that is, initiated, more frequently than the others, it has more higher count **threats: wrong wording of trial** **E3: unsuccessful** ok so its uh run_as_hpx_threads right 
interviewer: yeah.
P4: alright alright. you just left me tourchering there. 
interviewer: I am sorry for that, so think that concludes all of the tasks, so now we just want to know about your experience using the traveler, so which view specially here helped you mostly to perform the task? **interview: I1**
P4: I would say, the you know its gantt without the dependency tree would not be so much and same goes for the dependency without the gantt, so I needed both, I know that I need both for my work for example, and I know how it'll use in my work, uuuh but if I have to pick only one lets say you remove a feature I would pick, I can find the dependency tree, I like the gantt view. **I1: gantt**
interviewer: so do you have any specific preference for any specific feature? **interview: I2**
P4: of the gantt view or in general?
interviewer: in general.
P4: well I dont know if its a feature but I love how gantt view corresponds to the utilization view and how the dependency tree corresponds to, yeah I like the linking between the many views thats what I like, so when I see some infromation for some task, I get the corresponding information from the other views. thats what I like. **I2: interlinking between the views**
interviewer: so you have any proposal for any feature that we can include here? **interview: I4**
P4: excuse me any what?
interviewer: any proposal, like
P4: mmm, stealing from VTune, I would say that I like to see, I am sorry I dont know if its more like it, I would say that I would like to see, so VTune has this awesome feature which says this is when the threads been doing something but it has a like it has this shade, and this shade being filled according to if its doing high utilization, so I have my, so they have these two things actually in one so they basically show for example in this bar they showcase here yeah this thing is doing something, but its filled up if its doing high utilization, or if its not filled up just the threads doing you know managerial stuffs, instead of actual computation. **I4: cpu rate inside gantt bars with color coding**
interviewer: oh I understand yeah 
P4: thas what I would like to see yeah. 
observer: is that interesting becuase our model is that if thers a bar there its using the entire CPU but we you'd have to look at the counters to find out how hard its driving, so theres some integration of counters directly with the bars in VTune and we are alwasy happy to learn from VTune. 
P4: yes, yeah.
interviewer: my next question is actually to follow up to your answer, so do you have used, you already told me that you used VTune, so do you have experience using other performance analysis tools also?
P4: VTune is the main one, I used a little bit of gperf, a little bit APEX, just for the dependencies, actually I couldn't even pull these all, AMD Uperf, just because I had problems with my AMD cpu it was awefull, amazingly awefull, which other, I think its one more cannot remmeber what right now, but yeah VTune is what I mainly used.
interviewer: ok. so overall, you've used couple of other performance analysis tools, so how would you compare those tools with Traveler. **interview: I3**
P4: its not becuase you guys are working with us or something, its just plain amazement, I mean it started with not now, when I see your video tutorial and I was saying well those guys can't do everything right and then you showed me like theres 8 threads and I was like oh I need to scroll up and down all the time, and you say you can go scroll out to see all the threads, at this point ok they have everything I need right now. its pretty amazing and I am not saying that because you are interviewing me right now its very neats the way you integrate all the views into one window its amazing, I dont have to change tabs, the only part I dont know, I haven't investigated it yet, can I download traveler and use it, like locally, or is it upload my data and how does this work?
interviewer: so I am giving you the github link, so you can download traveler from there, for that also, I dont know if I already said that, you need to generate OTF2 data from your HPX or phylanx program and you have to input that OTF2 data into traveler to visualize that.
observer: so you've used APEX you would know how to do that, theres an environment variable that will output a trace, 
P4: alright yeah, [redacted] (Runtime team leader) told me that, [redacted] (Runtime team leader) told me that if you go with APEX, you'll be able to pull of traveler but I haven't done it. my original question was, will it work with HPX, I dont expect you to answer that, I'll try it and I'll tell you actually, I was pretty amazed by the tool, so I am going to use it for sure in my next performance analysis. **I3: its awesome, have everything**
observer: so the phylan program is on pause for now, and the point of traveler is we always wanted to work with all of HPX, so we are really interested in helping people get traveler running so if you run into any issues making run people like [redacte] [redacted]  have some experiene with it, but you can always drop us a line and we are really happy to schedule a zoom to help you get it set up and if you run into any problems we are really interested in making sure it does work well with HPX
P4: yeah sure, definitiely I am going to go in next time, cause I am getting familiarizd with tool is part of you know a process you dont want to get involved to when you are doing actual research, so now that you guys taught me this and I saw the tutorial and I have a conversation with you, it will be my go to solution. 
observer: awesome. 
interviewer: oh thanks. so how long have you been working with HPX? **interview: I5**
P4: uh roughly 2 years, or less maybe, 
interviewer: so I think we are almost at a time. so before concluding this, do you have any comment, last comment about this? **interivew: I6**
P4: so I downloaded it and I used it locally, but theres also a line envirnment that I can upload my dataset or no, cause I was confused with the heroku, website?
interviewer: so you cannot upload it to heroku, so its a static dataset, so if you go to the github link, you can see that there is a procedure, to like bundle your dataset and how to like visualize that with serve, so theres a details explanantion there, and ofcourse if you have any question just let me know, and I can help you with that, 
observer: and it takes a little bit of time, the first time you look at a dataset, because its doing a bunch of stuff behind the scene so that when you do open it first time and an additional times it will be fast, so its kind of like you know, you kick of the job and when its ready it tells you and its good from there. 
P4: ok yeah sure, I mean this tutorial that you guys are doing helps a lot you know encourages the developer to start working with that, because when you open a github pages its like ooh, gooddamn it I need to configure makefiles and everything else, 
observer: i mean several times we had a zoom meeting, with folks at [redacted] just to sit down and everybody gets like ...
P4: amazing work congrats.
observer: thank you so much for your time.


==> supplemental-materials/interview_script_2.txt <==
Interview Script

Section: (expected end time)

Briefing: (5 min)
Hi, this is [Redacted], I am a visualization and HPC researcher at [Redacted]. Professor [Redacted] is also joining with us today, [Redacted] is an [Redacted] here at the [Redacted] and [Redacted] is my advisor. [Redacted] is going to observe our session today.

Thank you for agreeing to participate in this evaluation session. At first, would you mind if I record this meeting? I’ll need to analyse your responses later on.

Thanks. So, We are trying to evaluate Traveler, which is an intergrated visualization system for asynchronous multi-task programs, like HPX. At first, I am going to give you a brief overview of Traveler. Then, you will be asked to perform a series of tasks using the Traveler interface on a predefined dataset. After that, I will ask you some questions about your experience with Traveler. These activities help us collect feedback and assess Traveler.

Now, please go to this link (https://traveler-integrated.herokuapp.com/). You can explore this dataset by your own alongside my demo.
Traveler Demo: (25 min)
This is an introduction of the Traveler interface. Here, at the bottom right, in the code view, you can see a phylanx program written in python to execute the dgemm matrix multiply function using 16 CPU threads. Phylanx is An Asynchronous Distributed C++ Array Processing Toolkit library which is built on top of HPX. HPX is a C++ Standard Library for Parallelism and Concurrency. The function calls, code blocks, variables of Phylanx are refered to as primitives.

Gantt View
At the bottom left is the gantt view. So, a gantt chart uses a series of rectangular bars to show the amount of task being done in certain periods of time. Here at x-axis is the time and y-axis represents CPU core and threds.Each row represents task executions at a particular CPU thread or core. The top row being core number 1, the seconds one is for core number 2 and so on. Lets see an example. this rectangular bar represents a task execution at thread location 11 started at roughly 0.16 second to ended at roungly 0.17 second. We call this is an interval of primitive 'halide_hpx_for'.

 You can zoom in horizontally by scrolling up and zoom out horizontally by scrolling down inside this gantt view. If you bring your mouse over the y-axis labels here, you can zoom in vertically by scrolling up and zoom out vertically by scrolling down. You can pan the gantt view by click and hold and then start dragging your mouse in both horizonatlly and vertically.

The yellow lines represent parent-child dependency. For example the task halide_hpx_for is initiated by the task /phylanx$0/variable$0$alpha/0$12$4. It is possible to follow along the parent and show its other dependencies.

Utilization view
At the top left is the Utilization View, which shows among the 16 CPU threads, how much are being utilized at a time. Here, the x-axis represents time in nanoseconds. It supports brush drawing, by mouse click-hold-drag-release, to highlight a specific time in this view. The gantt view (and other timeline views) will update accordingly. It is also possible to drag a previously drawn brash horizontally.

Selection Info View
At the top-right is the Selection Info View. It is showing all the related information of the execution. Clicking on an interval bar in the gantt view will highlight (in yellow color) that interval bar in the gantt view and corresponding utilization in the utilization view. The Selection Info View will show its relevant information.

Let me stop for a moment and see if you have any questions so far?


Task Dependency Tree

Functional Box Plot
This view is showing PAPI metric data PAPI_TOT_CYC (total CPU cycle) as a rate. We calculate rate as the change in values over time, using this formula. It is represented as a functional box plots, where the top line represents the maximum value, the bottom one is the minimum, and the middle one is the average. The shaded gray area around the average line is the 1 standard deviation. These timeline views also support zoom in/out and panning. These are also linked with the gantt and utilization view.


Interval Histogram View
From the hamburger menu in the left pane, clicking through OPEN VIEW->INTERVAL HISTOGRAM will show up the Interval Histogram View (bottom-right in the following picture). This view is showing how many intervals are there of a specific duration or length. Here, the y-axis shows the count and x-axis is the durations. 
For example, So this bar here means that X intervals in the Gantt chart took Y time. (show an example)
It is possible to click and drag a brush in this view, and consequently in the gantt view, it will highlight all the interval bars having length within the bru[Redacted]d duration. The highlighting in the utilization view also gets updated. With this, it is possible to find out the longest interval bars, as well as the shortest ones.

So do you have any questions so far?

Task Dependency Tree
From the hamburger menu in the left pane, clicking through OPEN VIEW->TASK DEPENDENCY TREE will bring two interfaces--Dependency Tree View and Aggregated Gantt View.

Here at the bottom-right is the dependency tree view. As a reminder, There could be a dependency between some tasks, like a function calls to another function and it could be instrumented as a parent child relationship between these tasks (yellow lines in the gantt view). The task dependency tree basically shows this parent-child relationship as a tree and makes it easier to navigate through each task. Now, if we aggregate tasks by the subtree rooted at a specific node, we could visualize that using an ancillary aggregated gantt view (at the bottom-left). Here, It shows a single aggregated rectangle to represent all such dependent tasks which gets aggregated by the subtree. Clicking on different nodes in the task dependency tree will show the aggregated tasks in the aggregated gantt view, highlight the related interval bars in the gantt view and update highlighting in the utilization view. In the dependency tree view, clicking on the left arrow icon will collapse the subtree into a single node (associated node of the clicked arrow) and turn that arrow into a right arrow. (top node in the 2nd column from the left of the following picture).

Here in the aggregated gantt view, please dont confuse the rows with CPU core thread. This just represents a single aggreated execution and if there is an overlap between exection, it uses multiple rows.

Clicking on the right arrow will expand and show all the nodes in the subtree rooted at the associated node.

Hovering over each node will show the associated task name. Nodes are shaded according to their total occurrence count (darker for higher occurrences). Notice, the halide_hpx_for has darker blue color compared to other nodes which indicates that that task has higher occurrence in the execution.



Perform tasks: (10 min)
This dataset is generated from an HPX program running kmeans algorithm in 16 cores. The input parameters were 1000 points, 10 centroids points, and 50 iterations. I am going to give you some tasks to perform on this dataset 

E1: Take 5 minutes and explore the dataset (what do you notice in the dataset)
E2: Locate the longest interval bar
E3: Find the primitive with highest occurance (in terms of total execution time)
E4: Locate highest CPU utilization and find the responsible primiitve(s)
E5: Explore CPU utilization relationship with L1 and L2 data cache misses.


Interview: (15 min)
Q1: which view helped you mostly to perform the tasks?
Q2: which feature did you like most?
Q3: What other tools they have used and how they might compare them?
Q4: do you have any additional proposals for any additional features which we could include here?
Q5: how long have you been working with the HPX team?
Q6: Do you have any comment on this?


Debriefing: (5 min)
So thats all for this evaluation session. So, I am now concluding this session. thank you very much for your time and participation. 



==> supplemental-materials/interview_script_R1.txt <==

– [Redacted] said you were using it a lot six months ago. Can you think back to those times and tell us what you were using it for? And what views you were primarily using?
We will have follow up questions
Including the Summer 2020 part
-- Which view helped you mostly?
-- which feature you like most?
-- What feature would you want to have here?
-- What other performance analysis tools you use?
-- how would you compare Traveler with other performance analysis tools?
-- Can you share with us some of the sample programs and captured Traveler shots (if you still have that)




==> supplemental-materials/recording_transcript_R1.txt <==
interviewer: ok so yeah, I heard form [Redacted] that you worked on, like you regularly bringing different screenshot with Traverelr, and yeah when you worked with HPX, I guess you have some experience with Traveler. can you like, can you please share your experience like why you used Traveler and in what purpose you were using it mostly so like this.

R1: the most important for me was that it was free, I mean the quality is good and that's another part and I used to use uumm vampyr for that. uuh for this purpose. the main purpose I was using it was to visualizing OTF2 traces and I was using vampyr and I didn't have a licence and I keep using the trial one that give you a demo licence before it would expire after a week and it would take longer, so I keep using that and once I figure out, I heard about Traveler and it make things really easier for me. and um so, I had good experiences with Traveler and whetever I used it was giving me the information that I needed most of the time. if there was some few bugs or maybe like sometimes it wouldn't work or I dont wanna say wouldn't work but sometimes, I dont remember the details but there was some small bugs, but otherwise everything was very nice. I think I email you few times about those small things that I found that could be improved. but otherwise everything was really nice. 

interviewer: yeah,, this thing was still work in progress, so thats why yeah, so which view specifically helped you mostly, so you see there is like multiple views like gantt view, utilization view, and some other views also, so which one?

R1: I was umm, the gantt view was the thing I was using, I didn't use that was the thing I think that I specifically was using. I was working with an application that I needed to know how threads being gone, I needed to make sure that what threads are being on a specific cores, so I used to annotate those and I don't remember I think I was using doing it with vampyre, that's why that's one of the things that I think I mentioned. so I was annotating the functions and I could name them by the name of the core. I was looking at the graphs and I could tell that, that specific thread is where it was supposed to be or not. and when I was umm, hovering over the that specific task, I could see that, the annotation that I put there, and that was very helpful for me. and I think, I dont remember, I think, you did the same thing, I do remember I had a comment about that too, at first when I started because that was the thing that was very important for me at first. but other than that, that wasn't very important , that was for a specific test that I was doing, that was very helpful for me if I had that, but otherwise I think we were just using, or that, um, we were using the utilization tool the cpu utilization, so you know how many cores are engaged or being busy at that time for at the specific time. so that was the 2 important thing that we were using. 

observer: um, just to make sure I am following along when you say threads you mean HPX thread not 
R1: yes, yes,

interviewer: ok, so um, which of the featurs you liked most?

R1: I think that was the one, the OTF2 traces yeah, the gantt view was the one I liked the most. yeah.

interviewer: so, do you have any other experiences with other performance analysis tools. so yeah, you already mentioned that you used I think you used VTune right?

R1: VTune, I didn't use it so that I tried to use different things that was my problem, because I couldn't use vampyr anymore, and for VTune I needed something to be done in the cluster to be like to use those the visualization tools for, it was for Why did we use that I dont remember what it was exactly, but I couldn't use the one that already on rostam, it required some specific features to be added. I couldn't use VTune for visualizing OTF2 traces. I was looking, OTF2, for vtune, I was using it for troubleshooting to see like this bottlenecks like which funciton takes the longest time, but I didn't really use that much time on VTune. once we figure out Traveler, we were just using Traveler. for the latest paper, for the halide paper I think, at some point we were comparing yourself with VTune because, I don't remember correctly, but that was the time, that was the only time we were using VTune but Traveler was doing everything, was giving us everything that we needed.

interviewer: yeah, I also remember that, like we have some problem like code instrumation, instrumentation related problem with the halide stuffs, so I think you were yeah, I remember that, I also tried to load the trace data with the VTune and visualize that thing and then I think you worked on the instrumation stuffs and make it to work, so that HPX could instrument 

R1: yeah, I remember that. the problem was not in the Traveler. yeah I remember that now yeah, we weren't instrumenting it properly, so we weren't seeing it there, but we tried to use VTune to see make sure that what's going on and then yeah, I remember that now.

interviewer: so how would you compare Traveler with other performance analysis tools.

R1: to be honest, once, I got the results it was very nice, everything was fine, but sometimes finding the right in the menu like how to navigate to the, like you could name the databases, datasets, I guess, and uumm, but sometimes it wasn't very user friendly, it didn't work the way I expected it that was the main thing that was different or the order you could have done you could have taken, you shouldn't have like uncheck something and then that make the graph, sometimes it would make some parts disappear and then you had to just remove it and add it back and then it would come back correctly, that was the only problem, I mean once you had things working it was perfect but there was some very small things like this that could be improved that's what I thinking. 

interviewer: so yeah, even if when I was, like testing Traveler with by myself, I also noticed some of the this kinds of stuffs so yeah, 

R1: another thing, and its not Traveler's part I guess, it was just like umm, some problems with python and with some versions it wasn't working one library, we do have some issues making things work which is specific python version or I think we talked either I or (one of his/her colleagues) emailed you about that, it was just one specific setup it wasn't working but otherwise yes.

observer: so um, so vampyr you were using the trial version, and Traveler, so I think both of them kind of have some load animations, how did you feel about those compared to each other, the responsiveness of redrawing the gantt chart and doing the, like cause you have to do a lot of panning and zooming so how did, so how does that work between the two of them?

R1: I think both Traveler, I didn't notice anything, it was a satisfying as the vampyr, I didn't notice any problems there, it was working fine the same way as I think, multilevel of satisfaction was the same as what I had with vampyr. it was working well. yeah 

observer: all right, great, and just to make sure I understand, you were mostly like navigating the gantt chart, so that you can see individual threads and if they are where they are supposed to be?

R1: yes, one of the task that I was doing, yes, 

observer: so, were you like mostly very zoomed in then cause you needed to see things that the thread level?

R1: I am sorry, clearly, I didn't here you the first.

observer: so its sounds like you needed to be very, very zoomed in right?
R1: yes, yes

observer: so, and how did you do that, was it through using the utilization view or the scroll, or like how did you get to where you wanted to be?

R1: mostly I was scrolling, but the thing is for that specific task I was creating um, I wasn't creating that many threads, which are HPX threads, so none of them are so high, so I could see things clearly, that was a very specific application I guess. but for the other ones we were just scrolling and we were just zooming out, in and out and it was working fine. 

observer: so are there, can you describe any of the other, like other than that specific task of trying to match threads to cores, like do you have a good sense of what else you were trying to do when you were looking at the gantt chart?

R1: let me think a little bit. I think, I think we were just mostly wanted to see how tasks are being or being distributed onto the cores and just the other thing was that how they are being like the dependencies what happens after this task and how its being, I mean how another core takes that part, the rest of it, being continued on another core, what happened afterwards or. I think the most important thing was the distribution of the tasks among cores, thats the main thing that we were looking for all the applications, or are they being distributed evenly among the cores.

observer: so in Traveler, if you click on some of them, sometimes yellow lines will appear, did you use that part?

R1: we did use it to just make sure things are working trying to understand how things are being, how things are happenning. I think at some point we were just for small test cases we were just make threads smaller and tried to see, then it could be easier to track the thread and the task and see how the, using those yellow lines to see the dependency between tasks and how they are being executed among different cores if there is something, total execution of the tasks, whats happening in general, we did use it, I am not, we didn't go into details, but just as some extra information could be helpful. we didn't use it specifically just to see, but it was giving was some more information. general, general information. 

observer: okay I think that, I was just trying to understand at a very low level, so this is very helpful. [redacted](the interviewer) did you have more questions, sorry I kinda hijack.

interviewer: no, its okay, so yeah, so, uh, which version of Traveler you used, did you remember? like do you use the like what was in the main branch, or did you just forked it or.

R1: what was it again, so which portion of what?

interviewer: so which version of Traveler you used, so did you forked the main branch from the git or just 
 
R1: yes it was the main branch. yes yes it was the main branch.

interviewer: ok so yeah, the thing is that like, so since it was stil in the development process, so some of the features which is which are still in the traveler right now might not be in the like version you may have used previously. so yeah, so did you ever used the task dependency tree or I dont remember actually, so we actually included new view with the tree visualization so you see the parent child dependency when you click on the gantt chart, yellow lines apeears

observer: may be it would be good to share your screen. so you can describe what you are talking about.

interviewer: oh yeah sure, let me then, (opening the traveler heroku link in the browser and sharing screen), I am trying to load the traveler in my browser. yeah, can you see my screen now. 

R1 and observer: yes,

interviewer: so I generated this visualization using a trace dataset generated from a kmeans program. I later on developed this view (bring up the dependency tree view), let me brought this up, so we call this thing as a task dependency tree. so have you ever used this thing?

R1: as far as I remember it wasn't very helpful becuase not becuase it wasn't giving us information, becuase we were using it on something, I think we were using it on one of the phylanx, we were not using it, the way I saw it, it was used on a phylanx primitive itself, it wasn't something that you couldnn't see other get that much information from it, I think I was, I did suggested it in one of the meetings that use it on a probably ALS or an algorithm so that it requires different primitives so then we can see get more information out, it wasn't problem of the tree, it was doing what was used I guess. it wasns't that informative for the specific case we had, it could have been more helpful if it was using it another better use case, but I never really used it in, no I actually didn't use it, I just saw it and that's all I thought about it.

observer: yeah, here we are more using it for selection purposes, so if you click on one of the nodes to find things in the gantt chart whichever highlights the most, (the interviewer clicked on a node), yeah that one over there, 

R1: no, I didn't know about that. 

observer: ok

R1: it is all for phylanx, but um but it could in general use in any, so the tree shows you, it depends how you instruemnt your code right? 

observer: it is deriving it from the trace, so its not what the phylanx programs produces thats what katy did back then, this is actually what the um this is just built using the yellow lines then its back built the tree, um as a way of like just selecting things in. alright so. 

interviewer: so yeah, this tree, as [redacted](the observer) mentioned that, we already have the information from the gantt like which is the parent and which is the child of whom, so with that information we just built generated this tree, so yeah. so ofcourse this information is from phylanx's. that's that. and umm (bring up the interval histogram view). so have you ever used this view, this interval histogram view, I think it was not implemented yet when you were working in this but 

R1: I think, I remember you talked about it at the end but I didn't use it no.  even if I used it I would remember it.

interviewer: ok, have you ever used one of the performance counters (bring up the PAPI_TOT_CYC)

R1: no, ooh this is nice. is this new, or have you? does it have it before?

interviewer: this is mostly new but yeah I had similar implementation before back in, I think back in the summer of last year. So what you are seeing now, it is more of a like polished version but it was not like as much nice before, yeah. ok so . and (bring up the CPU IDLE %) then I am guessing that you also didn't use this line chart view.

R1: NO, the two graphs that you had that was the two, that the utilization and the gantt view are the only thing that I used. 

interviewer: ok. 

R1: these are nice.

interviewer: oh thanks. so was there any case, like so did it actually help you in finding out any specific bug in your code? like was there any specific case?

R1: it was the case that the code was not instrumented so, that was the only one. it didn't make sense what you were seeing, didn't make sense, so it helped us in that sense, yes. and uh yeah and actually that case that I talked about it was I was I was using it um, I was using vampyr at that time but I was using to make sure that I implemented the code correctly, that was why I was using it, so that was the main reason actually, so it was helpful in showing the bugs on my code, 

interviewer: so, let me stop the share, do you have nay kind of suggestion, or proposal for was so that we could add any additional feature in here Traveler?


R1: I dont think so, you are, you are offering a lot right now, I mean, since the last time I saw it and theres a lot of stuff and features have been added. so I cannot think about anything else right now, no. 

interviewer: ok, thanks so, I don't have anything so [redacted](mentioned observer name) do you have any?

observer: no, no, thank you so much, for taking the time

R1: I hope that was helpful.

observer: yeah, it is really helpful, alright, and it is good seeing you again, congrats on your new position 

R1: thank you so much for developing such a nice, I mean its really good. its very helpful I am, I am sure maybe poeple will actually appreciate what you did. thank you.

observer: ok bye

interviewer: thank you so much, ok bye. 

==> supplemental-materials/transcript_R1_coded.txt <==
interviewer: can you please share your experience like why you used Traveler and in what purpose you were using it mostly?

R1: the most important for me was that it was free**pros: free**, I mean the quality is good and that's another part and I used to use uumm vampyr for that. uuh for this purpose. the main purpose**purpose: visualize traces** I was using it was to visualizing OTF2 traces and I was using vampyr and I didn't have a licence and I keep using the trial one that give you a demo licence before it would expire after a week and it would take longer, so I keep using that and once I figure out, I heard about Traveler and it make things really easier for me.**pros: easier** and um so, I had good experiences with Traveler and whetever I used it was giving me the information that I needed most of the time **pros: giving the info what was needed**. if there was some few bugs or maybe like sometimes it wouldn't work or I dont wanna say wouldn't work but sometimes, I dont remember the details but there was some small bugs, but otherwise everything was very nice.**validity threats: dont remember details** I think I email you few times about those small things that I found that could be improved. but otherwise everything was really nice. **pros: nice when no bugs**

interviewer: yeah,, this thing was still work in progress, so thats why yeah, so which view specifically helped you mostly, so you see there is like multiple views like gantt view, utilization view, and some other views also, so which one?

R1: I was umm, the gantt view was the thing I was using, I didn't use that was the thing I think that I specifically was using.**views: gantt** I was working with an application that I needed to know how threads being gone, I needed to make sure that what threads are being on a specific cores**purpose: find execution on core, how execution distributed**, so I used to annotate those**process: annotate in code** and I don't remember I think I was using doing it with vampyre**other tool: vampyr**, that's why that's one of the things that I think I mentioned. so I was annotating the functions**process: annotate in code** and I could name them by the name of the core. I was looking at the graphs and I could tell that, that specific thread is where it was supposed to be or not **purpose: varify execution location**. and when I was umm, hovering over the that specific task, I could see that, the annotation that I put there, and that was very helpful for me. and I think, I dont remember, I think, you did the same thing,**validity threats: dont remember details** I do remember I had a comment about that too, at first when I started because that was the thing that was very important for me at first. but other than that, that wasn't very important , that was for a specific test that I was doing, that was very helpful for me if I had that but otherwise I think we were just using, or that, um, we were using the utilization tool the cpu utilization **views: utilization**, so you know how many cores are engaged or being busy at that time for at the specific time**purpose: find busy cores**. so that was the 2 important thing that we were using. **views: gantt, utilization**

observer: um, just to make sure I am following along when you say threads you mean HPX thread not 
R1: yes, yes,

interviewer: ok, so um, which of the featurs you liked most?

R1: I think that was the one, the OTF2 traces yeah, the gantt view was the one I liked the most. yeah.**views: gantt**

interviewer: so, do you have any other experiences with other performance analysis tools. so yeah, you already mentioned that you used I think you used VTune right?

R1: VTune,**other tool: VTune** I didn't use it so that I tried to use different things that was my problem, because I couldn't use vampyr anymore, and for VTune I needed something to be done in the cluster to be like to use those the visualization tools for, it was for Why did we use that I dont remember what it was exactly **validity threats: dont remember details**, but I couldn't use the one that already on rostam, it required some specific features to be added. I couldn't use VTune for visualizing OTF2 traces. I was looking, OTF2, for vtune, I was using it for troubleshooting to see like this bottlenecks like which funciton takes the longest time **purpose: find funciton taking the longest time**, but I didn't really use that much time on VTune. once we figure out Traveler, we were just using Traveler. for the latest paper, for the halide paper I think, at some point we were comparing yourself with VTune because, I don't remember correctly, but that was the time, that was the only time we were using VTune but Traveler was doing everything, was giving us everything that we needed.**validity threats: dont remember details**

interviewer: yeah, I also remember that, like we have some problem like code instrumation, instrumentation related problem with the halide stuffs, so I think you were yeah, I remember that, I also tried to load the trace data with the VTune and visualize that thing and then I think you worked on the instrumation stuffs and make it to work, so that HPX could instrument 

R1: yeah, I remember that. the problem was not in the Traveler. yeah I remember that now yeah, we weren't instrumenting it properly, so we weren't seeing it there, but we tried to use VTune to see make sure that what's going on and then yeah, I remember that now.

interviewer: so how would you compare Traveler with other performance analysis tools.

R1: to be honest, once, I got the results it was very nice, everything was fine**pros: nice, data was fine**, but sometimes finding the right in the menu like how to navigate to the**cons: unsure how to navigate multiple datasets**, like you could name the databases, datasets, I guess, and uumm, but sometimes it wasn't very user friendly**cons: not user friendly**, it didn't work the way I expected it **cons: didn't work expectedly** that was the main thing that was different or the order you could have done you could have taken, you shouldn't have like uncheck something and then that make the graph, sometimes it would make some parts disappear and then you had to just remove it and add it back and then it would come back correctly, that was the only problem **cons: not intuitive**, I mean once you had things working it was perfect but there was some very small things like this that could be improved that's what I thinking. **suggestion: make it more intuitive**

interviewer: so yeah, even if when I was, like testing Traveler with by myself, I also noticed some of the this kinds of stuffs so yeah, 

R1: another thing, and its not Traveler's part I guess, it was just like umm, some problems with python and with some versions it wasn't working one library, we do have some issues making things work which is specific python version or I think we talked either I or (one of his/her colleagues) emailed you about that, it was just one specific setup it wasn't working but otherwise yes.**cons: version compatibiltiy**

observer: so um, so vampyr you were using the trial version, and Traveler, so I think both of them kind of have some load animations, how did you feel about those compared to each other, the responsiveness of redrawing the gantt chart and doing the, like cause you have to do a lot of panning and zooming so how did, so how does that work between the two of them?

R1: I think both Traveler, I didn't notice anything, it was a satisfying as the vampyr, I didn't notice any problems there, it was working fine the same way as I think, multilevel of satisfaction was the same as what I had with vampyr. it was working well. yeah **pros: working fine, same level of satisfaction compared to vampyr**

observer: all right, great, and just to make sure I understand, you were mostly like navigating the gantt chart, so that you can see individual threads and if they are where they are supposed to be?**observer probed further on navigation, execution location**

R1: yes, one of the task that I was doing, yes, 

observer: so, were you like mostly very zoomed in then cause you needed to see things that the thread level?

R1: I am sorry, clearly, I didn't here you the first.

observer: so its sounds like you needed to be very, very zoomed in right?
R1: yes, yes

observer: so, and how did you do that, was it through using the utilization view or the scroll, or like how did you get to where you wanted to be?

R1: mostly I was scrolling,**process: scrolling** but the thing is for that specific task I was creating um, I wasn't creating that many threads, which are HPX threads, so none of them are so high, so I could see things clearly, that was a very specific application I guess.**process: smaller data didnt scroll** but for the other ones we were just scrolling and we were just zooming out, in and out and it was working fine. **pros: zoom in-out works fine**

observer: so are there, can you describe any of the other, like other than that specific task of trying to match threads to cores, like do you have a good sense of what else you were trying to do when you were looking at the gantt chart?

R1: let me think a little bit. I think, I think we were just mostly wanted to see how tasks are being or being distributed onto the cores **purpose: how execution distributed** and just the other thing was that how they are being like the dependencies what happens after this task and how its being **purpose: find execution dependency**, I mean how another core takes that part, the rest of it, being continued on another core, what happened afterwards or.**purpose: find dependent execution location** I think the most important thing was the distribution of the tasks among cores, thats the main thing that we were looking for all the applications, or are they being distributed evenly among the cores. **purpose: how execution distributed, if evenly distributed among cores**

observer: so in Traveler, if you click on some of them, sometimes yellow lines will appear, did you use that part?

R1: we did use it to just make sure things are working trying to understand how things are being, how things are happenning. I think at some point we were just for small test cases we were just make threads smaller and tried to see, then it could be easier to track the thread and the task and see how the, using those yellow lines to see the dependency between tasks and how they are being executed among different cores if there is something, total execution of the tasks, whats happening in general, we did use it, I am not, we didn't go into details, but just as some extra information could be helpful. we didn't use it specifically just to see, but it was giving was some more information. general, general information. **process: use the dependencies to extract more information**

observer: okay I think that, I was just trying to understand at a very low level, so this is very helpful. [redacted](the interviewer) did you have more questions, sorry I kinda hijack.

interviewer: no, its okay, so yeah, so, uh, which version of Traveler you used, did you remember? like do you use the like what was in the main branch, or did you just forked it or.

R1: what was it again, so which portion of what?

interviewer: so which version of Traveler you used, so did you forked the main branch from the git or just 
 
R1: yes it was the main branch. yes yes it was the main branch. **version: main version, time unknown**

interviewer: ok so yeah, the thing is that like, so since it was stil in the development process, so some of the features which is which are still in the traveler right now might not be in the like version you may have used previously. so yeah, so did you ever used the task dependency tree or I dont remember actually, so we actually included new view with the tree visualization so you see the parent child dependency when you click on the gantt chart, yellow lines apeears

observer: may be it would be good to share your screen. so you can describe what you are talking about.

interviewer: oh yeah sure, let me then, (opening the traveler heroku link in the browser and sharing screen), I am trying to load the traveler in my browser. yeah, can you see my screen now. 

R1 and observer: yes,

interviewer: so I generated this visualization using a trace dataset generated from a kmeans program. I later on developed this view (bring up the dependency tree view), let me brought this up, so we call this thing as a task dependency tree. so have you ever used this thing?

R1: as far as I remember it wasn't very helpful becuase not becuase it wasn't giving us information, becuase we were using it on something, I think we were using it on one of the phylanx, we were not using it, the way I saw it, it was used on a phylanx primitive itself, it wasn't something that you couldnn't see other get that much information from it, I think I was, I did suggested it in one of the meetings that use it on a probably ALS or an algorithm so that it requires different primitives so then we can see get more information out, it wasn't problem of the tree, it was doing what was used I guess. it wasns't that informative for the specific case we had, it could have been more helpful if it was using it another better use case, but I never really used it in, no I actually didn't use it, I just saw it and that's all I thought about it.**views: didn't use dependency tree but suggested it**, **validity threats: not proper dataset**

observer: yeah, here we are more using it for selection purposes, so if you click on one of the nodes to find things in the gantt chart whichever highlights the most, (the interviewer clicked on a node), yeah that one over there, 

R1: no, I didn't know about that. **validity threats: didnt know about feature**

observer: ok

R1: it is all for phylanx, but um but it could in general use in any, so the tree shows you, it depends how you instruemnt your code right? 

observer: it is deriving it from the trace, so its not what the phylanx programs produces thats what katy did back then, this is actually what the um this is just built using the yellow lines then its back built the tree, um as a way of like just selecting things in. alright so. 

interviewer: so yeah, this tree, as [redacted](the observer) mentioned that, we already have the information from the gantt like which is the parent and which is the child of whom, so with that information we just built generated this tree, so yeah. so ofcourse this information is from phylanx's. that's that. and umm (bring up the interval histogram view). so have you ever used this view, this interval histogram view, I think it was not implemented yet when you were working in this but 

R1: I think, I remember you talked about it at the end but I didn't use it no.  even if I used it I would remember it.

interviewer: ok, have you ever used one of the performance counters (bring up the PAPI_TOT_CYC)

R1: no, ooh this is nice. is this new, or have you? does it have it before? **pros: functional box plot looks nice**

interviewer: this is mostly new but yeah I had similar implementation before back in, I think back in the summer of last year. So what you are seeing now, it is more of a like polished version but it was not like as much nice before, yeah. ok so . and (bring up the CPU IDLE %) then I am guessing that you also didn't use this line chart view.

R1: NO, the two graphs that you had that was the two, that the utilization and the gantt view are the only thing that I used. 

interviewer: ok. 

R1: these are nice.**pros: functional box plot and line chart view looks nice**

interviewer: oh thanks. so was there any case, like so did it actually help you in finding out any specific bug in your code? like was there any specific case?

R1: it was the case that the code was not instrumented so, that was the only one. it didn't make sense what you were seeing, didn't make sense, **process: make sense** so it helped us in that sense, yes. and uh yeah and actually that case that I talked about it was I was I was using it um, I was using vampyr at that time but I was using to make sure that I implemented the code correctly, that was why I was using it, so that was the main reason actually, so it was helpful in showing the bugs on my code, 

interviewer: so, let me stop the share, do you have any kind of suggestion, or proposal for was so that we could add any additional feature in here Traveler?


R1: I dont think so, you are, you are offering a lot right now**pros: offers a lot**, I mean, since the last time I saw it and theres a lot of stuff and features have been added.**pros: new features** so I cannot think about anything else right now, no. 

interviewer: ok, thanks so, I don't have anything so [redacted](mentioned observer name) do you have any?

observer: no, no, thank you so much, for taking the time

R1: I hope that was helpful.

observer: yeah, it is really helpful, alright, and it is good seeing you again, congrats on your new position 

R1: thank you so much for developing such a nice, I mean its really good. its very helpful I am, I am sure maybe poeple would actually appreciate what you did. thank you.
**final comment: its really good. its very helpful, I am sure maybe poeple would actually appreciate what you did"
observer: ok bye

interviewer: thank you so much, ok bye. 
